VaporISAC: Integrated Sensing and Communication via Molecular Signals

Conventional electromagnetic (EM)-based integrated sensing and communication (ISAC) systems degrade in cluttered, obstructed, and radio-frequency-hostile environments, while macroscopic molecular communication (MC) remains largely unexplored as an ISAC medium. This article introduces VaporISAC, a molecular ISAC framework in which chemical vapor pulses simultaneously convey information and probe the propagation environment, enabling a one signal, two outputs paradigm. The same received waveform is jointly processed to recover transmitted information and infer environmental properties such as airflow, turbulence, smoke, and chemical conditions. Rather than replacing conventional EM-based ISAC, VaporISAC complements existing approaches in chemically dynamic, infrastructure-limited, and EM-challenged environments. The sensing principles, system architecture, proof-of-concept demonstrations, emerging applications, and open research challenges of VaporISAC are presented, positioning it as a promising new paradigm for resilient communication and environmental sensing.

==> plots/isac.dat <==
Time_s	Rx1_Normalized	Rx2_Normalized
0.01	0	0
0.02	0	0
0.03	0	0
0.04	3.50156932138939e-250	1.11159921173406e-255
0.05	4.72111239250559e-196	1.67197892918831e-201
0.06	5.21299035373418e-160	2.05955948885722e-165
0.07	2.66625648061225e-134	1.17514187574802e-139
0.08	4.74765162505483e-115	2.33436187138003e-120
0.09	4.18792092101634e-100	2.29714690027935e-105
0.1	3.58328799967321e-88	2.19266846396857e-93
0.11	1.97397153708017e-78	1.34751342442144e-83
0.12	2.4725624176501e-70	1.8829571499754e-75
0.13	1.68670858956276e-63	1.43296039982567e-68
0.14	1.16938531857635e-57	1.10828824812801e-62
0.15	1.30189155088386e-52	1.37648302053574e-57
0.16	3.28010449521839e-48	3.86887491215704e-53
0.17	2.43123429297489e-44	3.19907764431242e-49
0.18	6.50128092266014e-41	9.54328424526462e-46
0.19	7.36804092499908e-38	1.20656831215368e-42
0.2	4.02569390837274e-35	7.35430429233186e-40
0.21	1.17695181300936e-32	2.39861467304952e-37
0.22	2.00521864436391e-30	4.55894651118267e-35
0.23	2.13628534262714e-28	5.41829919076191e-33
0.24	1.50923668078067e-26	4.27033585114627e-31
0.25	7.4281333079403e-25	2.34468944719869e-29
0.26	2.65553965412977e-23	9.3510286922786e-28
0.27	7.14523855041731e-22	2.80688287112709e-26
0.28	1.49178068449654e-20	6.53752700970528e-25
0.29	2.48098951296512e-19	1.21292627491267e-23
0.3	3.36250027704649e-18	1.83388780794481e-22
0.31	3.78814656283696e-17	2.30482611896798e-21
0.32	3.60953412978985e-16	2.4499854489085e-20
0.33	2.95362146940612e-15	2.23649611190191e-19
0.34	2.10367213318044e-14	1.77702003497635e-18
0.35	1.31975475437815e-13	1.24367946760533e-17
0.36	7.37051419808391e-13	7.74843466351293e-17
0.37	3.69906383338406e-12	4.33819403634382e-16
0.38	1.68245567329857e-11	2.20121131743381e-15
0.39	6.98787339693957e-11	1.01991526786461e-14
0.4	2.66844626678221e-10	4.34488700096422e-14
0.41	9.42664560490596e-10	1.71229332255161e-13
0.42	3.09784491674116e-09	6.27742618179686e-13
0.43	9.5182982062034e-09	2.15170241812592e-12
0.44	2.74694472896795e-08	6.92745607888544e-12
0.45	7.47735500955684e-08	2.10364677742693e-11
0.46	1.92713422777384e-07	6.0483615341974e-11
0.47	4.71909793560044e-07	1.65228791767548e-10
0.48	1.101487894041e-06	4.30236670582422e-10
0.49	2.45782650104655e-06	1.0709763418682e-09
0.5	5.25712465023337e-06	2.55551178559214e-09
0.51	1.08057140838902e-05	5.85981688193391e-09
0.52	2.13927226122184e-05	1.29418866406705e-08
0.53	4.08798982960253e-05	2.75894026284318e-08
0.54	7.55509615505849e-05	5.68818149963773e-08
0.55	0.000135285003261634	1.13627660460987e-07
0.56	0.000235112176564228	2.20297967025977e-07
0.57	0.000397192471805296	4.15180870186804e-07
0.58	0.000653227822552568	7.61731577133158e-07
0.59	0.00104727377058754	1.36238066298067e-06
0.6	0.00163886103350045	2.37838048369488e-06
0.61	0.00250627344617425	4.05759423625139e-06
0.62	0.00374976292840102	6.77243635329392e-06
0.63	0.00549442208268751	1.10704200297299e-05
0.64	0.0078923892961898	1.77399151362994e-05
0.65	0.0111240380854896	2.7893721797187e-05
0.66	0.0153978086951697	4.30728765662374e-05
0.67	0.0209483798879056	6.53726901393778e-05
0.68	0.0280329532970613	9.75923393293179e-05
0.69	0.0369255286917844	0.00014340838862424
0.7	0.0479091793264203	0.0002075714046957
0.71	0.0612664823257601	0.000296123379658122
0.72	0.0772684077057076	0.000416632047872698
0.73	0.0961621081145399	0.00057843644087811
0.74	0.118158167112242	0.000792896268729989
0.75	0.143417945956161	0.00107363605046385
0.76	0.172041709468593	0.00143677345537216
0.77	0.204058206293592	0.0019011201733337
0.78	0.239416327355204	0.00248834291062122
0.79	0.277979372163809	0.00322307189464842
0.8	0.319522322781526	0.0041329446303737
0.81	0.363732369424247	0.00524857361663299
0.82	0.4102127612151	0.00660342830378892
0.83	0.458489882515478	0.0082336237218973
0.84	0.508023291150169	0.0101776108651052
0.85	0.558218310011047	0.0124757669872502
0.86	0.608440646251192	0.0151698873248097
0.87	0.658032428364292	0.0183025832773893
0.88	0.706329003978488	0.021916595593208
0.89	0.752675830602959	0.0260540344754099
0.9	0.79644481583711	0.0307555615980651
0.91	0.837049518635278	0.0360595316650646
0.92	0.873958703528565	0.042001113247136
0.93	0.906707838671649	0.0486114101031016
0.94	0.934908239208428	0.0559166049710084
0.95	0.958253672815945	0.063937147873036
0.96	0.976524357980508	0.072687010316109
0.97	0.989588392016594	0.0821730254183327
0.98	0.997400740564512	0.092394332007052
0.99	1	0.103341938197851
1	0.997503206784733	0.114998416973999
1.01	0.990099012376568	0.12733774295477
1.02	0.978039569046308	0.14032527598868
1.03	0.961631481842266	0.153917893556518
1.04	0.941226176725932	0.168064270338987
1.05	0.917210016785224	0.182705299807871
1.06	0.889994469926626	0.197774649439814
1.07	0.860006595182768	0.213199438216184
1.08	0.827680073340084	0.228901022532984
1.09	0.79344696342307	0.244795874555629
1.1	0.75773032184252	0.260796535450875
1.11	0.720937777581121	0.276812624830551
1.12	0.683456116153005	0.292751887150196
1.13	0.645646888372295	0.308521255705908
1.14	0.607843027983541	0.32402791523651
1.15	0.570346435401517	0.339180344925741
1.16	0.533426463346553	0.353889324761646
1.17	0.49731922396741	0.368068889691878
1.18	0.462227625842664	0.381637217753974
1.19	0.428322042621121	0.394517440296647
1.2	0.39574151247607	0.406638364479341
1.21	0.364595368420225	0.417935100382417
1.22	0.334965203244956	0.428349587222374
1.23	0.306907078800805	0.437831015293431
1.24	0.28045389694634	0.446336142302102
1.25	0.25561785822522	0.453829504685412
1.26	0.232392943711379	0.460283526273005
1.27	0.210757365079263	0.465678528242828
1.28	0.190675937468255	0.470002645710368
1.29	0.172102338843886	0.473251657470393
1.3	0.154981228103869	0.475428736372009
1.31	0.139250201984758	0.476544128552258
1.32	0.124841577798435	0.476614770285582
1.33	0.111683995115972	0.475663851535277
1.34	0.0997038347073267	0.473720335431713
1.35	0.0888264573575001	0.470818442866131
1.36	0.0789772686559593	0.466997111196283
1.37	0.0700826185566357	0.462299435730403
1.38	0.0620705465029976	0.456772102209054
1.39	0.054871384285892	0.45046481796084
1.4	0.0484182296333733	0.44342974878787
1.41	0.0426473039035079	0.435720967959602
1.42	0.037498207242134	0.427393922977869
1.43	0.0329140842518529	0.418504925038298
1.44	0.0288417126640358	0.409110665369722
1.45	0.0252315267732033	0.39926776189724
1.46	0.0220375865362239	0.389032338958332
1.47	0.0192175023033277	0.378459642115282
1.48	0.0167323241726024	0.367603689459288
1.49	0.0145464039762011	0.35651696019899
1.5	0.0126272369403441	0.345250120773604
1.51	0.0109452891320165	0.333851788232001
1.52	0.00947381592762755	0.322368330175957
1.53	0.00818867592300904	0.310843700179338
1.54	0.00706814395644109	0.299319307264728
1.55	0.00609272624025228	0.287833917743905
1.56	0.00524497999277916	0.276423587506358
1.57	0.00450933942991765	0.265121622668152
1.58	0.00387194951146373	0.253958566368546
1.59	0.00332050843811302	0.242962209420228
1.6	0.00284411955578858	0.232157622477
1.61	0.0024331530398368	0.22156720737605
1.62	0.00207911749727855	0.211210765336604
1.63	0.0017745414353843	0.201105579748464
1.64	0.00151286439412012	0.191266511358851
1.65	0.00128833742346057	0.181706103760105
1.66	0.00109593249945532	0.172434697190523
1.67	0.000931260410888555	0.16346054878243
1.68	0.000790496607381502	0.154789957522421
1.69	0.000670314476254976	0.146427392325492
1.7	0.000567825506178189	0.138375621765099
1.71	0.000480525797757035	0.130635844142485
1.72	0.000406248392299647	0.123207816719112
1.73	0.000343120907922862	0.116089983073744
1.74	0.00028952799512993	0.10927959767935
1.75	0.000244078150484062	0.102772846923208
1.76	0.000205574455768729	0.0965649659154551
1.77	0.000172988840036793	0.090650350546091
1.78	0.000145439492379928	0.0850226643574983
1.79	0.000122171083444172	0.0796749398986136
1.8	0.000102537483172978	0.0745996743176523
1.81	8.59866905982421e-05	0.0697889190327711
1.82	7.20477184510494e-05	0.0652343633942608
1.83	6.0319200743825e-05	0.0609274123179781
1.84	5.04595151725715e-05	0.0568592579279724
1.85	4.21782341482138e-05	0.0530209452969968
1.86	3.52287384818501e-05	0.0494034324171526
1.87	2.94018462475973e-05	0.0459976445697445
1.88	2.45203261831059e-05	0.0427945232939572
1.89	2.04341802357151e-05	0.0397850701786741
1.9	1.70165936090308e-05	0.0369603857211274
1.91	1.41604630065178e-05	0.034311703510571
1.92	1.17754248061789e-05	0.0318304200052816
1.93	9.78531473575751e-06	0.0295081201773848
1.94	8.12599935248211e-06	0.0273365993027204
1.95	6.74352736374454e-06	0.0253078811726321
1.96	5.5925556498076e-06	0.0234142330015999
1.97	4.63501085620599e-06	0.0216481772994133
1.98	3.83895269585807e-06	0.0200025009694618
1.99	3.17760971703336e-06	0.0184702618860272
2	2.62856232511669e-06	0.0170447931935056
2.01	2.17305135941709e-06	0.0157197055595307
2.02	1.79539358101371e-06	0.014488887602272
2.03	1.48248807805809e-06	0.0133465046999591
2.04	1.22339988992345e-06	0.0122869963781272
2.05	1.00900913491856e-06	0.0113050724573734
2.06	8.3171563708212e-07	0.0103957081316976
2.07	6.85190520642858e-07	0.00955413813491153
2.08	5.64167506902834e-07	0.00877585014023863
2.09	4.64267734821262e-07	0.0080565775261945
2.1	3.81852857426291e-07	0.00739229163019863
2.11	3.13901962422779e-07	0.00677919360019
2.12	2.5790854543292e-07	0.0062137059438462
2.13	2.11794344303656e-07	0.00569246386486848
2.14	1.73837336865596e-07	0.00521230646622542
2.15	1.42611624619845e-07	0.00477026789125084
2.16	1.16937281629772e-07	0.00436356846508124
2.17	9.58385505471812e-08	0.00398960589108808
2.18	7.85090241014359e-08	0.00364594654970792
2.19	6.42826673286225e-08	0.00333031694038329
2.2	5.26097191677123e-08	0.00304059530118786
2.21	4.30366668255335e-08	0.00277480343509643
2.22	3.51896168184602e-08	0.00253109876675754
2.23	2.8760496520305e-08	0.00230776664900469
2.24	2.34956125306787e-08	0.00210321293418078
2.25	1.91861699106231e-08	0.00191595682161989
2.26	1.56604215992668e-08	0.00174462398930655
2.27	1.27771720710394e-08	0.00158794001478643
2.28	1.04204051690993e-08	0.00144472408780944
2.29	8.49484445756925e-09	0.00131388301491812
2.3	6.92228655923886e-09	0.00119440551422706
2.31	5.63857478999437e-09	0.0010853567969472
2.32	4.59110281417772e-09	0.000985873430768609
2.33	3.73675674172619e-09	0.000895158479004343
2.34	3.04021967128752e-09	0.000812476908393836
2.35	2.47257566117013e-09	0.000737151257647433
2.36	2.01016090889433e-09	0.000668557558164048
2.37	1.63361889888807e-09	0.000606121497854457
2.38	1.32712373747919e-09	0.00054931481863556
2.39	1.07774208708401e-09	0.000497651937911731
2.4	8.74909248679092e-10	0.000450686784212626
2.41	7.09999200070376e-10	0.000408009837100272
2.42	5.75971924917928e-10	0.000369245361479129
2.43	4.67084287357233e-10	0.000334048826530525
2.44	3.78653122349566e-10	0.0003021044996371
2.45	3.06861208441184e-10	0.000273123205854848
2.46	2.48598438911766e-10	0.000246840243721518
2.47	2.01331868852448e-10	0.000223013448453629
2.48	1.62999439010633e-10	0.000201421393873197
2.49	1.31923103384205e-10	0.000181861724714007
2.5	1.06737850671289e-10	0.000164149611280535
2.51	8.63337380972355e-11	0.000148116318766077
2.52	6.98085733179511e-11	0.00013360788387616
2.53	5.64293054793583e-11	0.000120483891745728
2.54	4.56005361885691e-11	0.00010861634648066
2.55	3.68388484337613e-11	9.78886289937032e-05
2.56	2.97518873787342e-11	8.81945361394393e-05
2.57	2.40213205424682e-11	7.94373954809689e-05
2.58	1.93889636551844e-11	7.15292503409129e-05
2.59	1.56454886485548e-11	6.439011010002e-05
2.6	1.26212368902177e-11	5.79472610071625e-05
2.61	1.01787481144668e-11	5.21346330540788e-05
2.62	8.2066869923724e-12	4.68922187463748e-05
2.63	6.61490777306973e-12	4.21655398686198e-05
2.64	5.33044525520699e-12	3.79051585957164e-05
2.65	4.29425943809357e-12	3.40662295449338e-05
2.66	3.45859313682691e-12	3.06080895931433e-05
2.67	2.7848279223718e-12	2.74938825019487e-05
2.68	2.24174503107792e-12	2.46902155997856e-05
2.69	1.80411525164766e-12	2.21668459648871e-05
2.7	1.45155595681014e-12	1.98963937366166e-05
2.71	1.16760498818574e-12	1.78540803553515e-05
2.72	9.38970506058871e-13	1.60174896932855e-05
2.73	7.54923573823638e-13	1.43663501905587e-05
2.74	6.06806481019018e-13	1.28823362534647e-05
2.75	4.87634881788586e-13	1.15488873045518e-05
2.76	3.91775951913575e-13	1.03510429986429e-05
2.77	3.14688122570165e-13	9.27529323460699e-06
2.78	2.52710675756367e-13	8.30944170054276e-06
2.79	2.0289370168778e-13	7.44248179031024e-06
2.8	1.62860717612934e-13	6.66448382250049e-06
2.81	1.30697708088588e-13	5.96649257936025e-06
2.82	1.04863532052514e-13	5.34043426330452e-06
2.83	8.41176035699933e-14	4.77903204282198e-06
2.84	6.74615328692159e-14	4.27572942819545e-06
2.85	5.40920463674876e-14	3.82462078086275e-06
2.86	4.33630166038992e-14	3.4203883187823e-06
2.87	3.47548479243652e-14	3.05824503416534e-06
2.88	2.78497997733234e-14	2.73388298969873e-06
2.89	2.23121014524477e-14	2.44342650520699e-06
2.9	1.78719323280452e-14	2.18338978886142e-06
2.91	1.43125195438296e-14	1.95063860580573e-06
2.92	1.14597493091231e-14	1.74235561267111e-06
2.93	9.17380426221692e-15	1.5560090191395e-06
2.94	7.3424335080825e-15	1.38932426769155e-06
2.95	5.87553795793858e-15	1.24025845015693e-06
2.96	4.70081500684771e-15	1.10697720485387e-06
2.97	3.76025617072679e-15	9.87833861146443e-07
2.98	3.00733133034774e-15	8.81350619323306e-07
2.99	2.40472553030081e-15	7.86201572969456e-07
3	1.92252033908894e-15	7.01197398605293e-07
3.01	1.53673279278734e-15	6.25271553439021e-07
3.02	1.228141889753e-15	5.57467836744361e-07
3.03	9.81346262526177e-16	4.96929183750307e-07
3.04	7.84007659643357e-16	4.42887573119943e-07
3.05	6.2624373709744e-16	3.94654940200351e-07
3.06	5.00140800603145e-16	3.51614998335881e-07
3.07	3.99362889931466e-16	3.1321587973747e-07
3.08	3.18838225199853e-16	2.78963515767877e-07
3.09	2.54507759903349e-16	2.48415684109399e-07
3.1	2.03123582320319e-16	2.21176657191311e-07
3.11	1.62087317411376e-16	1.9689239253061e-07
3.12	1.29320619690367e-16	1.75246211336332e-07
3.13	1.03161405865581e-16	1.55954916896417e-07
3.14	8.22807285314129e-17	1.38765308953315e-07
3.15	6.561619861435e-17	1.23451054523218e-07
3.16	5.23186727881714e-17	1.09809879463493e-07
3.17	4.17095714364395e-17	9.76610485791839e-08
3.18	3.32467141602166e-17	8.68431052157471e-08
3.19	2.64969784167478e-17	7.72118441410951e-08
3.2	2.1114422833641e-17	6.86384941034303e-08
3.21	1.68227863225736e-17	6.10080887870605e-08
3.22	1.34014903836652e-17	5.42180069994953e-08
3.23	1.06744454509726e-17	4.81766648303657e-08
3.24	8.50110122403237e-18	4.28023442451658e-08
3.25	6.76929244394712e-18	3.80221441318405e-08
3.26	5.38952095506755e-18	3.37710412214985e-08
3.27	4.29038652178212e-18	2.99910495704745e-08
3.28	3.41493625879463e-18	2.66304684325635e-08
3.29	2.71774850380248e-18	2.36432093793666e-08
3.3	2.16260377799681e-18	2.0988194454113e-08
3.31	1.72062495913114e-18	1.86288179797768e-08
3.32	1.36879239155123e-18	1.65324653947149e-08
3.33	1.08875854650663e-18	1.46700831663834e-08
3.34	8.65901961616974e-19	1.30157944432997e-08
3.35	6.88572281988399e-19	1.15465556538579e-08
3.36	5.47487899463406e-19	1.02418497538829e-08
3.37	4.35255423479593e-19	9.08341226832676e-09
3.38	3.45986403687231e-19	8.05498667116794e-09
3.39	2.74991670561537e-19	7.14210600580947e-09
3.4	2.18537613785523e-19	6.33189797006966e-09
3.41	1.73651877777109e-19	5.61291097886996e-09
3.42	1.37968478371537e-19	4.97495897718302e-09
3.43	1.09604361592622e-19	4.40898300869574e-09
3.44	8.70610364721455e-20	3.90692775460636e-09
3.45	6.91462004672595e-20	3.46163144443422e-09
3.46	5.49113033392573e-20	3.0667277088327e-09
3.47	4.36018155038856e-20	2.71655809512469e-09
3.48	3.46176215095948e-20	2.40609410138221e-09
3.49	2.7481481755425e-20	2.13086770593834e-09
3.5	2.18139224483594e-20	1.88690947768274e-09
3.51	1.73132463974351e-20	1.67069344963535e-09
3.52	1.37396225481696e-20	1.47908802527909e-09
3.53	1.09024237564874e-20	1.30931226500489e-09
3.54	8.65015103292624e-21	1.15889696971557e-09
3.55	6.86241701755544e-21	1.02565004099817e-09
3.56	5.4435686897282e-21	9.07625653060648e-10
3.57	4.31761479560822e-21	8.03096821523666e-10
3.58	3.42419159707446e-21	7.10530998771133e-10
3.59	2.71535482481905e-21	6.28568365446383e-10
3.6	2.15302896216945e-21	5.56002523325755e-10
3.61	1.70697943291804e-21	4.91763326653364e-10
3.62	1.35320070172087e-21	4.34901617475564e-10
3.63	1.0726351434251e-21	3.84575655929156e-10
3.64	8.50154933431293e-22	3.40039059133095e-10
3.65	6.73753060140397e-22	3.0063008259592e-10
3.66	5.33900584271998e-22	2.65762096138082e-10
3.67	4.23036043486838e-22	2.34915122469267e-10
3.68	3.35159882610411e-22	2.07628320963101e-10
3.69	2.65512344993549e-22	1.83493312019041e-10
3.7	2.10317680067968e-22	1.62148248860195e-10
3.71	1.66581037670898e-22	1.43272553833857e-10
3.72	1.31927215764214e-22	1.26582245391505e-10
3.73	1.04472651706405e-22	1.11825790045516e-10
3.74	8.27238152479256e-23	9.87804208368973e-11
3.75	6.54965670487209e-23	8.72488702970242e-11
3.76	5.18521638942755e-23	7.70564716312805e-11
3.77	4.10464799114356e-23	6.80485869697573e-11
3.78	3.24897189043066e-23	6.0088326087366e-11
3.79	2.57144537955423e-23	5.30545230534575e-11
3.8	2.03502747834236e-23	4.68399418835261e-11
3.81	1.61036818448301e-23	4.13496854809468e-11
3.82	1.27421384253932e-23	3.64997850182866e-11
3.83	1.00814265077478e-23	3.22159494538722e-11
3.84	7.97562062124753e-24	2.84324571445348e-11
3.85	6.30913919959303e-24	2.50911735303193e-11
3.86	4.99044351658755e-24	2.21406806589049e-11
3.87	3.94704320346934e-24	1.95355059108947e-11
3.88	3.12153781734575e-24	1.72354387037712e-11
3.89	2.46847985814574e-24	1.52049252116232e-11
3.9	1.95188901563746e-24	1.34125322569726e-11
3.91	1.54328264715396e-24	1.18304725256555e-11
3.92	1.22011543014969e-24	1.04341841394157e-11
3.93	9.64543302136911e-25	9.20195840596159e-12
3.94	7.62444385527328e-25	8.11461026356197e-12
3.95	6.02643542577317e-25	7.1551865565778e-12
3.96	4.76298267160127e-25	6.30870782825808e-12
3.97	3.76412391756224e-25	5.56193980539457e-12
3.98	2.97451043152963e-25	4.90319118286774e-12
3.99	2.35035794504577e-25	4.32213470083725e-12
4	1.85703332698508e-25	3.80964884876069e-12
4.01	1.46714424919503e-25	3.35767783338631e-12
4.02	1.15902714541887e-25	2.95910771666537e-12
4.03	9.15550528689378e-26	2.60765686798088e-12
4.04	7.23167978487682e-26	2.29777908659168e-12
4.05	5.71168773734759e-26	2.02457793776421e-12
4.06	4.51084973762069e-26	1.78373101239519e-12
4.07	3.56222325656744e-26	1.5714229674021e-12
4.08	2.81289169690351e-26	1.38428633489419e-12
4.09	2.22102895059327e-26	1.21934920402408e-12
4.1	1.75357759300578e-26	1.07398898212666e-12
4.11	1.38441259059841e-26	9.4589153276971e-13
4.12	1.09288911697121e-26	8.3301506898757e-13
4.13	8.62694225729821e-27	7.33558251418987e-13
4.14	6.80938875068268e-27	6.45932004363687e-13
4.15	5.37440055301713e-27	5.68734618833418e-13
4.16	4.24153263176692e-27	5.00729761323676e-13
4.17	3.34723871110571e-27	4.40827050997646e-13
4.18	2.64132511346951e-27	3.88064906903412e-13
4.19	2.08414795350318e-27	3.41595401309376e-13
4.2	1.64439807416501e-27	3.00670885751187e-13
4.21	1.29736211833285e-27	2.64632183387145e-13
4.22	1.02548606830011e-27	2.32898165157113e-13
4.23	1.0210020397359e-27	2.04956548388396e-13
4.24	1.57292236066434e-26	1.8035577520385e-13
4.25	7.43315652338651e-25	1.58697844642739e-13
4.26	2.65557927232921e-23	1.39631987049553e-13
4.27	7.14524167491808e-22	1.22849082239997e-13
4.28	1.4917807091366e-20	1.08076734410375e-13
4.29	2.48098951490812e-19	9.5074926896007e-14
4.3	3.36250027719954e-18	8.36321889461402e-14
4.31	3.78814656284866e-17	7.35622157465108e-14
4.32	3.609534129791e-16	6.47009004843682e-14
4.33	2.9536214694062e-15	5.69038261701804e-14
4.34	2.10367213318036e-14	5.00448273264322e-14
4.35	1.31975475437805e-13	4.40194987234794e-14
4.36	7.37051419808422e-13	3.87743457455883e-14
4.37	3.69906383338413e-12	3.44592830666693e-14
4.38	1.68245567329855e-11	3.21174837084112e-14
4.39	6.98787339693925e-11	3.65009965305713e-14
4.4	2.66844626678203e-10	6.65716672981568e-14
4.41	9.42664560490609e-10	1.91556186756737e-13
4.42	3.09784491674112e-09	6.45610611567338e-13
4.43	9.51829820620317e-09	2.16740812009138e-12
4.44	2.74694472896781e-08	6.94126039989613e-12
4.45	7.477355009557e-08	2.10486002390889e-11
4.46	1.92713422777384e-07	6.04942778528178e-11
4.47	4.71909793560034e-07	1.65238161917604e-10
4.48	1.10148789404096e-06	4.30244904573254e-10
4.49	2.4578265010466e-06	1.07098357707832e-09
4.5	5.25712465023337e-06	2.55551814283788e-09
4.51	1.080571408389e-05	5.85982246746e-09
4.52	2.13927226122177e-05	1.29418915479019e-08
4.53	4.08798982960259e-05	2.75894069395178e-08
4.54	7.55509615505849e-05	5.68818187835435e-08
4.55	0.000135285003261632	1.13627663787733e-07
4.56	0.000235112176564223	2.20297969948128e-07
4.57	0.000397192471805301	4.15180872753452e-07
4.58	0.000653227822552568	7.61731579387424e-07
4.59	0.00104727377058754	1.36238066496047e-06
4.6	0.00163886103350043	2.37838048543352e-06
4.61	0.00250627344617428	4.05759423777831e-06
4.62	0.00374976292840104	6.77243635463474e-06
4.63	0.00549442208268748	1.10704200309071e-05
4.64	0.0078923892961897	1.77399151373328e-05
4.65	0.0111240380854894	2.78937217980939e-05
4.66	0.0153978086951698	4.30728765670344e-05
4.67	0.0209483798879055	6.5372690140077e-05
4.68	0.028032953297061	9.75923393299308e-05
4.69	0.0369255286917839	0.000143408388624776
4.7	0.0479091793264204	0.000207571404696175
4.71	0.06126648232576	0.000296123379658535
4.72	0.0772684077057072	0.000416632047873058
4.73	0.0961621081145389	0.000578436440878422
4.74	0.118158167112243	0.000792896268730276
4.75	0.143417945956161	0.00107363605046409
4.76	0.172041709468593	0.00143677345537236
4.77	0.20405820629359	0.00190112017333387
4.78	0.239416327355205	0.00248834291062141
4.79	0.277979372163809	0.00322307189464857
4.8	0.319522322781525	0.00413294463037381
4.81	0.363732369424245	0.00524857361663305
4.82	0.410212761215101	0.00660342830378906
4.83	0.458489882515478	0.00823362372189738
4.84	0.508023291150168	0.0101776108651052
4.85	0.558218310011045	0.0124757669872502
4.86	0.608440646251194	0.0151698873248098
4.87	0.658032428364293	0.0183025832773894
4.88	0.706329003978487	0.021916595593208
4.89	0.752675830602958	0.0260540344754098
4.9	0.796444815837108	0.0307555615980648
4.91	0.837049518635279	0.0360595316650648
4.92	0.873958703528565	0.042001113247136
4.93	0.906707838671648	0.0486114101031014
4.94	0.934908239208426	0.055916604971008
4.95	0.958253672815945	0.0639371478730361
4.96	0.976524357980508	0.0726870103161089
4.97	0.989588392016593	0.0821730254183325
4.98	0.997400740564512	0.0923943320070516
4.99	1	0.103341938197851
5	0.997503206784733	0.114998416973999
5.01	0.990099012376568	0.127337742954769
5.02	0.978039569046308	0.14032527598868
5.03	0.961631481842265	0.153917893556519
5.04	0.941226176725932	0.168064270338987
5.05	0.917210016785225	0.182705299807871
5.06	0.889994469926627	0.197774649439814
5.07	0.860006595182767	0.213199438216184
5.08	0.827680073340084	0.228901022532984
5.09	0.79344696342307	0.244795874555628
5.1	0.757730321842522	0.260796535450874
5.11	0.72093777758112	0.276812624830552
5.12	0.683456116153005	0.292751887150196
5.13	0.645646888372296	0.308521255705908
5.14	0.607843027983542	0.32402791523651
5.15	0.570346435401519	0.33918034492574
5.16	0.533426463346553	0.353889324761646
5.17	0.49731922396741	0.368068889691878
5.18	0.462227625842665	0.381637217753973
5.19	0.428322042621122	0.394517440296646
5.2	0.395741512476069	0.406638364479342
5.21	0.364595368420225	0.417935100382417
5.22	0.334965203244957	0.428349587222374
5.23	0.306907078800806	0.43783101529343
5.24	0.28045389694634	0.446336142302103
5.25	0.25561785822522	0.453829504685412
5.26	0.23239294371138	0.460283526273005
5.27	0.210757365079264	0.465678528242828
5.28	0.190675937468254	0.470002645710368
5.29	0.172102338843886	0.473251657470393
5.3	0.154981228103869	0.475428736372009
5.31	0.139250201984759	0.476544128552258
5.32	0.124841577798435	0.476614770285582
5.33	0.111683995115972	0.475663851535277
5.34	0.099703834707327	0.473720335431713
5.35	0.0888264573575006	0.470818442866131
5.36	0.0789772686559591	0.466997111196283
5.37	0.0700826185566357	0.462299435730403
5.38	0.0620705465029977	0.456772102209054
5.39	0.0548713842858923	0.45046481796084
5.4	0.0484182296333737	0.44342974878787
5.41	0.0426473039035079	0.435720967959602
5.42	0.037498207242134	0.427393922977869
5.43	0.032914084251853	0.418504925038298
5.44	0.028841712664036	0.409110665369723
5.45	0.0252315267732032	0.39926776189724
5.46	0.0220375865362239	0.389032338958332
5.47	0.0192175023033277	0.378459642115282
5.48	0.0167323241726025	0.367603689459288
5.49	0.0145464039762011	0.356516960198989
5.5	0.0126272369403441	0.345250120773604
5.51	0.0109452891320165	0.333851788232001
5.52	0.00947381592762762	0.322368330175958
5.53	0.00818867592300902	0.310843700179338
5.54	0.00706814395644109	0.299319307264728
5.55	0.00609272624025229	0.287833917743905
5.56	0.0052449799927792	0.276423587506358
5.57	0.00450933942991763	0.265121622668152
5.58	0.00387194951146373	0.253958566368546
5.59	0.00332050843811303	0.242962209420229
5.6	0.0028441195557886	0.232157622477
5.61	0.00243315303983679	0.221567207376049
5.62	0.00207911749727855	0.211210765336604
5.63	0.0017745414353843	0.201105579748464
5.64	0.00151286439412014	0.191266511358851
5.65	0.00128833742346058	0.181706103760106
5.66	0.00109593249945532	0.172434697190523
5.67	0.000931260410888557	0.16346054878243
5.68	0.000790496607381506	0.154789957522421
5.69	0.000670314476254981	0.146427392325493
5.7	0.000567825506178186	0.138375621765099
5.71	0.000480525797757035	0.130635844142485
5.72	0.000406248392299648	0.123207816719112
5.73	0.000343120907922865	0.116089983073744
5.74	0.000289527995129929	0.10927959767935
5.75	0.000244078150484062	0.102772846923208
5.76	0.000205574455768729	0.0965649659154553
5.77	0.000172988840036794	0.0906503505460914
5.78	0.000145439492379927	0.0850226643574981
5.79	0.000122171083444172	0.0796749398986136
5.8	0.000102537483172979	0.0745996743176525
5.81	8.59866905982428e-05	0.0697889190327712
5.82	7.20477184510491e-05	0.0652343633942607
5.83	6.0319200743825e-05	0.0609274123179781
5.84	5.04595151725718e-05	0.0568592579279726
5.85	4.21782341482141e-05	0.053020945296997
5.86	3.52287384818499e-05	0.0494034324171525
5.87	2.94018462475973e-05	0.0459976445697445
5.88	2.4520326183106e-05	0.0427945232939573
5.89	2.04341802357153e-05	0.0397850701786742
5.9	1.7016593609031e-05	0.0369603857211275
5.91	1.41604630065178e-05	0.034311703510571
5.92	1.1775424806179e-05	0.0318304200052816
5.93	9.78531473575755e-06	0.0295081201773848
5.94	8.12599935248218e-06	0.0273365993027205
5.95	6.74352736374451e-06	0.0253078811726321
5.96	5.5925556498076e-06	0.0234142330015999
5.97	4.63501085620601e-06	0.0216481772994134
5.98	3.83895269585809e-06	0.0200025009694618
5.99	3.17760971703334e-06	0.0184702618860271
6	2.62856232511669e-06	0.0170447931935056
6.01	2.17305135941709e-06	0.0157197055595307
6.02	1.79539358101373e-06	0.0144888876022721
6.03	1.48248807805807e-06	0.0133465046999591
6.04	1.22339988992345e-06	0.0122869963781272
6.05	1.00900913491856e-06	0.0113050724573734
6.06	8.3171563708212e-07	0.0103957081316976
6.07	6.85190520642851e-07	0.00955413813491147
6.08	5.64167506902831e-07	0.00877585014023859
6.09	4.64267734821262e-07	0.0080565775261945
6.1	3.81852857426291e-07	0.00739229163019863
6.11	3.13901962422776e-07	0.00677919360018999
6.12	2.57908545432918e-07	0.00621370594384618
6.13	2.11794344303656e-07	0.00569246386486848
6.14	1.73837336865596e-07	0.00521230646622542
6.15	1.42611624619844e-07	0.00477026789125082
6.16	1.1693728162977e-07	0.00436356846508122
6.17	9.58385505471812e-08	0.00398960589108808
6.18	7.85090241014359e-08	0.00364594654970792
6.19	6.42826673286232e-08	0.00333031694038331
6.2	5.26097191677117e-08	0.00304059530118785
6.21	4.30366668255335e-08	0.00277480343509643
6.22	3.51896168184602e-08	0.00253109876675754
6.23	2.87604965203052e-08	0.0023077666490047
6.24	2.34956125306784e-08	0.00210321293418077
6.25	1.91861699106231e-08	0.00191595682161989
6.26	1.56604215992668e-08	0.00174462398930655
6.27	1.27771720710402e-08	0.00158794001478644
6.28	1.04204051691141e-08	0.00144472408780944
6.29	8.49484445781734e-09	0.00131388301491812
6.3	6.92228656260136e-09	0.00119440551422706
6.31	5.63857482787588e-09	0.0010853567969472
6.32	4.59110317513108e-09	0.000985873430768603
6.33	3.73675969534762e-09	0.000895158479004338
6.34	3.04024070800886e-09	0.000812476908393838
6.35	2.47270763664557e-09	0.000737151257647445
6.36	2.01089796031413e-09	0.000668557558164124
6.37	1.63731796272143e-09	0.000606121497854889
6.38	1.34394829421217e-09	0.000549314818637761
6.39	1.1476208210534e-09	0.00049765193792193
6.4	1.14175387535732e-09	0.000450686784256071
6.41	1.65266376056098e-09	0.000408009837271499
6.42	3.67381684165905e-09	0.000369245362106871
6.43	9.9853824935604e-09	0.000334048828682227
6.44	2.78481004120277e-08	0.000302104506564558
6.45	7.50804113040112e-08	0.000273123226891315
6.46	1.92962021216296e-07	0.000246840304205133
6.47	4.72111125428886e-07	0.000223013613682421
6.48	1.10165089347997e-06	0.000201421824109868
6.49	2.45795842414998e-06	0.000181862795690347
6.5	5.25723138808404e-06	0.00016415216679232
6.51	1.08058004176281e-05	0.000148122178582959
6.52	2.1392792420791e-05	0.000133620825762802
6.53	4.08799547253314e-05	0.000120511481148356
6.54	7.55510071511211e-05	0.000108673228295656
6.55	0.00013528504010048	9.80022566541641e-05
6.56	0.00023511220631611	8.84148341064654e-05
6.57	0.000397192495826621	7.98525763511551e-05
6.58	0.000653227841941531	7.22909819180455e-05
6.59	0.00104727378623302	6.57524907630006e-05
6.6	0.00163886104612166	6.03256414908573e-05
6.61	0.00250627345635303	5.61922272903301e-05
6.62	0.00374976293660773	5.36646550996686e-05
6.63	0.00549442208930239	5.32359598983496e-05
6.64	0.00789238930152015	5.56450737320155e-05
6.65	0.011124038089784	6.1959951342121e-05
6.66	0.0153978086986284	7.36809661593807e-05
6.67	0.0209483798906904	9.28665726413262e-05
6.68	0.0280329532993028	0.000122282554929102
6.69	0.036925528693588	0.000165575234589124
6.7	0.0479091793278719	0.000227467798432318
6.71	0.0612664823269276	0.000313977460013471
6.72	0.0772684077066462	0.000432649537565979
6.73	0.0961621081152938	0.000592802791068661
6.74	0.118158167112849	0.00080577860498346
6.75	0.143417945956648	0.0010851849377684
6.76	0.172041709468984	0.00144712449837079
6.77	0.204058206293905	0.00191039546656829
6.78	0.239416327355458	0.00249665235232178
6.79	0.277979372164012	0.00323051437643873
6.8	0.319522322781688	0.00413960911419618
6.81	0.363732369424376	0.0052545401092123
6.82	0.410212761215206	0.00660876873805226
6.83	0.458489882515562	0.00823840275394012
6.84	0.508023291150235	0.0101818865945333
6.85	0.558218310011099	0.012479591608031
6.86	0.608440646251237	0.0151733077131285
6.87	0.658032428364328	0.0183056415224235
6.88	0.706329003978515	0.0219193294761976
6.89	0.75267583060298	0.026056477901915
6.9	0.79644481583713	0.0307577449878541
6.91	0.837049518635293	0.0360614823036705
6.92	0.873958703528576	0.0420028556027486
6.93	0.906707838671657	0.0486129661121205
6.94	0.934908239208434	0.0559179942952756
6.95	0.958253672815951	0.0639383881314863
6.96	0.976524357980513	0.0726881172933137
6.97	0.989588392016597	0.0821740132521936
6.98	0.997400740564515	0.0923952133576709
6.99	1	0.103342724399424
7	0.997503206784735	0.114999118171398
7.01	0.990099012376569	0.127338368226323
7.02	0.978039569046309	0.140325833456516
7.03	0.961631481842266	0.153918390485702
7.04	0.941226176725933	0.16806471322656
7.05	0.917210016785225	0.182705694462811
7.06	0.889994469926628	0.197775001054812
7.07	0.860006595182768	0.213199751432064
7.08	0.827680073340084	0.2289013014965
7.09	0.793446963423071	0.244796122971313
7.1	0.757730321842522	0.260796756627531
7.11	0.720937777581123	0.276812821722943
7.12	0.683456116153005	0.292752062396408
7.13	0.645646888372296	0.308521411660825
7.14	0.607843027983542	0.324028054001819
7.15	0.570346435401519	0.339180468376794
7.16	0.533426463346553	0.353889434571526
7.17	0.49731922396741	0.368068987352926
7.18	0.462227625842665	0.381637304597079
7.19	0.428322042621122	0.39451751750849
7.2	0.395741512476069	0.406638433117836
7.21	0.364595368420225	0.417935161390506
7.22	0.334965203244957	0.428349641440381
7.23	0.306907078800806	0.437831063470095
7.24	0.28045389694634	0.446336185104447
7.25	0.25561785822522	0.453829542707557
7.26	0.23239294371138	0.460283560044046
7.27	0.210757365079264	0.465678558233877
7.28	0.190675937468254	0.470002672340836
7.29	0.172102338843886	0.473251681113603
7.3	0.154981228103869	0.475428757360203
7.31	0.139250201984759	0.476544147181076
7.32	0.124841577798435	0.476614786818047
7.33	0.111683995115972	0.47566386620536
7.34	0.099703834707327	0.473720348447508
7.35	0.0888264573575006	0.470818454412686
7.36	0.0789772686559599	0.466997121438133
7.37	0.0700826185566357	0.462299444813816
7.38	0.0620705465029977	0.45677211026404
7.39	0.0548713842858923	0.450464825102946
7.4	0.0484182296333737	0.443429755119768
7.41	0.0426473039035079	0.435720973572513
7.42	0.037498207242134	0.427393927952829
7.43	0.032914084251853	0.418504929447281
7.44	0.028841712664036	0.40911066927665
7.45	0.0252315267732032	0.399267765358871
7.46	0.0220375865362239	0.38903234202506
7.47	0.0192175023033277	0.37845964483184
7.48	0.0167323241726025	0.367603691865382
7.49	0.0145464039762011	0.356516962329857
7.5	0.0126272369403441	0.345250122660514
7.51	0.0109452891320165	0.333851789902695
7.52	0.00947381592762762	0.322368331655046
7.53	0.00818867592300902	0.31084370148865
7.54	0.00706814395644109	0.299319308423625
7.55	0.00609272624025229	0.287833918769556
7.56	0.0052449799927792	0.276423588413984
7.57	0.00450933942991763	0.265121623471248
7.58	0.00387194951146373	0.253958567079077
7.59	0.00332050843811303	0.242962210048797
7.6	0.0028441195557886	0.232157623033003
7.61	0.00243315303983683	0.221567207867814
7.62	0.00207911749727855	0.211210765771505
7.63	0.0017745414353843	0.20110558013304
7.64	0.00151286439412014	0.19126651169889
7.65	0.00128833742346058	0.181706104060736
7.66	0.00109593249945532	0.172434697456285
7.67	0.000931260410888557	0.163460549017345
7.68	0.000790496607381506	0.154789957730049
7.69	0.000670314476254981	0.146427392508986
7.7	0.000567825506178186	0.138375621927247
7.71	0.000480525797757035	0.130635844285758
7.72	0.000406248392299648	0.123207816845694
7.73	0.000343120907922865	0.11608998318557
7.74	0.000289527995129929	0.10927959777813
7.75	0.000244078150484062	0.102772847010456
7.76	0.000205574455768729	0.0965649659925118
7.77	0.000172988840036794	0.09065035061414
7.78	0.000145439492379927	0.0850226644175865
7.79	0.000122171083444172	0.0796749399516681
7.8	0.000102537483172979	0.0745996743644924
7.81	8.59866905982428e-05	0.0697889190741209
7.82	7.20477184510491e-05	0.0652343634307604
7.83	6.0319200743825e-05	0.060927412350194
7.84	5.04595151725718e-05	0.056859257956405
7.85	4.21782341482141e-05	0.0530209453220882
7.86	3.52287384818505e-05	0.0494034324392935
7.87	2.94018462475973e-05	0.04599764458928
7.88	2.4520326183106e-05	0.0427945233111927
7.89	2.04341802357153e-05	0.0397850701938791
7.9	1.7016593609031e-05	0.0369603857345401
7.91	1.41604630065178e-05	0.0343117035224015
7.92	1.1775424806179e-05	0.0318304200157158
7.93	9.78531473575755e-06	0.0295081201865868
7.94	8.12599935248218e-06	0.0273365993108351
7.95	6.74352736374451e-06	0.0253078811797873
7.96	5.5925556498076e-06	0.0234142330079086
7.97	4.63501085620601e-06	0.0216481773049753
7.98	3.83895269585809e-06	0.020002500974365
7.99	3.17760971703334e-06	0.0184702618903493
8	2.62856232511669e-06	0.0170447931973153
8.01	2.17305135941709e-06	0.0157197055628884
8.02	1.79539358101373e-06	0.0144888876052312
8.03	1.48248807805805e-06	0.0133465047025667
8.04	1.22339988992348e-06	0.0122869963804251
8.05	1.00900913491854e-06	0.0113050724593979
8.06	8.31715637082135e-07	0.0103957081334814
8.07	6.85190520642851e-07	0.0095541381364829
8.08	5.64167506902831e-07	0.00877585014162288
8.09	4.64267734821262e-07	0.00805657752741385
8.1	3.81852857426291e-07	0.00739229163127262
8.11	3.13901962422782e-07	0.00677919360113593
8.12	2.57908545432914e-07	0.00621370594467915
8.13	2.11794344303659e-07	0.00569246386560208
8.14	1.73837336865593e-07	0.00521230646687132
8.15	1.42611624619849e-07	0.00477026789181963
8.16	1.1693728162977e-07	0.00436356846558195
8.17	9.58385505471812e-08	0.00398960589152891
8.18	7.85090241014359e-08	0.00364594655009599
8.19	6.42826673286232e-08	0.00333031694072491
8.2	5.26097191677125e-08	0.00304059530148855
8.21	4.30366668255327e-08	0.00277480343536104
8.22	3.51896168184608e-08	0.00253109876699046
8.23	2.87604965203047e-08	0.00230776664920964
8.24	2.34956125306784e-08	0.00210321293436112
8.25	1.91861699106231e-08	0.00191595682177859
8.26	1.56604215992668e-08	0.00174462398944619
8.27	1.27771720710395e-08	0.00158794001490929
8.28	1.0420405169099e-08	0.0014447240879175
8.29	8.49484445756943e-09	0.0013138830150132
8.3	6.92228655923872e-09	0.00119440551431068
8.31	5.63857478999451e-09	0.00108535679702077
8.32	4.59110281417767e-09	0.000985873430833304
8.33	3.73675674172615e-09	0.000895158479061241
8.34	3.04021967128752e-09	0.000812476908443879
8.35	2.47257566117013e-09	0.00073715125769144
8.36	2.01016090889436e-09	0.000668557558202749
8.37	1.63361889888802e-09	0.000606121497888475
8.38	1.32712373747922e-09	0.000549314818665482
8.39	1.07774208708398e-09	0.000497651937938029
8.4	8.74909248679117e-10	0.000450686784235753
8.41	7.09999200070371e-10	0.000408009837120596
8.42	5.75971924917928e-10	0.000369245361496996
8.43	4.67084287357233e-10	0.000334048826546231
8.44	3.78653122349569e-10	0.000302104499650906
8.45	3.06861208441188e-10	0.000273123205866982
8.46	2.48598438911762e-10	0.000246840243732178
8.47	2.01331868852452e-10	0.000223013448463001
8.48	1.62999439010632e-10	0.00020142139388143
8.49	1.31923103384204e-10	0.000181861724721241
8.5	1.06737850671289e-10	0.000164149611286892
8.51	8.63337380972355e-11	0.000148116318771663
8.52	6.98085733179518e-11	0.000133607883881068
8.53	5.64293054793566e-11	0.000120483891750037
8.54	4.56005361885699e-11	0.000108616346484448
8.55	3.68388484337608e-11	9.78886289970292e-05
8.56	2.97518873787349e-11	8.81945361423624e-05
8.57	2.4021320542468e-11	7.9437395483535e-05
8.58	1.93889636551841e-11	7.15292503431666e-05
8.59	1.56454886485548e-11	6.43901101019998e-05
8.6	1.26212368902177e-11	5.79472610089012e-05
8.61	1.01787481144669e-11	5.2134633055606e-05
8.62	8.20668699237217e-12	4.6892218747715e-05
8.63	6.61490777306987e-12	4.21655398697975e-05
8.64	5.33044525520691e-12	3.79051585967498e-05
8.65	4.2942594380937e-12	3.40662295458418e-05
8.66	3.45859313682688e-12	3.06080895939399e-05
8.67	2.7848279223718e-12	2.74938825026482e-05
8.68	2.24174503107792e-12	2.46902156003997e-05
8.69	1.80411525164767e-12	2.21668459654264e-05
8.7	1.45155595681016e-12	1.989639373709e-05
8.71	1.16760498818572e-12	1.78540803557666e-05
8.72	9.38970506058888e-13	1.60174896936503e-05
8.73	7.5492357382363e-13	1.43663501908785e-05
8.74	6.06806481019014e-13	1.28823362537454e-05
8.75	4.87634881788586e-13	1.15488873047982e-05
8.76	3.91775951913575e-13	1.03510429988591e-05
8.77	3.14688122570168e-13	9.27529323479682e-06
8.78	2.5271067575636e-13	8.30944170070919e-06
8.79	2.02893701687784e-13	7.44248179045646e-06
8.8	1.62860717612931e-13	6.6644838226286e-06
8.81	1.30697708088591e-13	5.96649257947279e-06
8.82	1.04863532052513e-13	5.34043426340316e-06
8.83	8.41176035699924e-14	4.77903204290852e-06
8.84	6.74615328692159e-14	4.27572942827139e-06
8.85	5.40920463674876e-14	3.82462078092937e-06
8.86	4.33630166038996e-14	3.42038831884075e-06
8.87	3.47548479243643e-14	3.05824503421655e-06
8.88	2.7849799773324e-14	2.73388298974372e-06
8.89	2.23121014524473e-14	2.44342650524638e-06
8.9	1.78719323280458e-14	2.18338978889603e-06
8.91	1.43125195438295e-14	1.95063860583604e-06
8.92	1.14597493091231e-14	1.7423556126977e-06
8.93	9.17380426221692e-15	1.55600901916282e-06
8.94	7.3424335080826e-15	1.38932426771202e-06
8.95	5.87553795793867e-15	1.24025845017487e-06
8.96	4.70081500684761e-15	1.10697720486958e-06
8.97	3.76025617072687e-15	9.87833861160246e-07
8.98	3.0073313303477e-15	8.81350619335387e-07
8.99	2.40472553030079e-15	7.86201572980048e-07
9	1.92252033908894e-15	7.01197398614583e-07
9.01	1.53673279278734e-15	6.25271553447166e-07
9.02	1.22814188975302e-15	5.57467836751505e-07
9.03	9.81346262526149e-16	4.9692918375656e-07
9.04	7.84007659643374e-16	4.42887573125437e-07
9.05	6.26243737097426e-16	3.94654940205153e-07
9.06	5.0014080060316e-16	3.516149983401e-07
9.07	3.99362889931463e-16	3.13215879741162e-07
9.08	3.18838225199853e-16	2.78963515771115e-07
9.09	2.54507759903349e-16	2.48415684112236e-07
9.1	2.03123582320319e-16	2.21176657193798e-07
9.11	1.62087317411378e-16	1.9689239253279e-07
9.12	1.29320619690362e-16	1.75246211338239e-07
9.13	1.03161405865583e-16	1.55954916898092e-07
9.14	8.22807285314111e-17	1.38765308954779e-07
9.15	6.56161986143514e-17	1.23451054524504e-07
9.16	5.23186727881711e-17	1.09809879464618e-07
9.17	4.17095714364395e-17	9.766104858017e-08
9.18	3.32467141602166e-17	8.68431052166111e-08
9.19	2.64969784167482e-17	7.72118441418526e-08
9.2	2.11144228336411e-17	6.86384941040939e-08
9.21	1.68227863225733e-17	6.10080887876404e-08
9.22	1.34014903836656e-17	5.42180070000051e-08
9.23	1.06744454509725e-17	4.8176664830811e-08
9.24	8.50110122403231e-18	4.2802344245556e-08
9.25	6.76929244394712e-18	3.80221441321825e-08
9.26	5.38952095506755e-18	3.3771041221798e-08
9.27	4.29038652178212e-18	2.9991049570737e-08
9.28	3.41493625879455e-18	2.66304684327929e-08
9.29	2.71774850380255e-18	2.36432093795683e-08
9.3	2.16260377799676e-18	2.0988194454289e-08
9.31	1.72062495913119e-18	1.86288179799313e-08
9.32	1.36879239155121e-18	1.65324653948499e-08
9.33	1.08875854650663e-18	1.46700831665017e-08
9.34	8.65901961616974e-19	1.30157944434033e-08
9.35	6.88572281988399e-19	1.15465556539487e-08
9.36	5.47487899463414e-19	1.02418497539625e-08
9.37	4.35255423479578e-19	9.08341226839614e-09
9.38	3.45986403687241e-19	8.05498667122897e-09
9.39	2.74991670561529e-19	7.1421060058627e-09
9.4	2.1853761378553e-19	6.33189797011644e-09
9.41	1.73651877777108e-19	5.61291097891079e-09
9.42	1.37968478371537e-19	4.97495897721881e-09
9.43	1.09604361592622e-19	4.40898300872707e-09
9.44	8.70610364721455e-20	3.90692775463383e-09
9.45	6.91462004672605e-20	3.46163144445827e-09
9.46	5.49113033392565e-20	3.06672770885366e-09
9.47	4.36018155038863e-20	2.71655809514312e-09
9.48	3.46176215095948e-20	2.40609410139829e-09
9.49	2.74814817554246e-20	2.1308677059524e-09
9.5	2.18139224483594e-20	1.88690947769508e-09
9.51	1.73132463974351e-20	1.67069344964614e-09
9.52	1.37396225481697e-20	1.47908802528855e-09
9.53	1.09024237564871e-20	1.30931226501315e-09
9.54	8.65015103292642e-21	1.15889696972282e-09
9.55	6.86241701755534e-21	1.02565004100449e-09
9.56	5.4435686897284e-21	9.07625653066202e-10
9.57	4.31761479560812e-21	8.03096821528507e-10
9.58	3.42419159707446e-21	7.10530998775376e-10
9.59	2.71535482481905e-21	6.28568365450096e-10
9.6	2.15302896216945e-21	5.56002523329004e-10
9.61	1.70697943291804e-21	4.9176332665621e-10
9.62	1.35320070172083e-21	4.34901617478047e-10
9.63	1.07263514342513e-21	3.84575655931337e-10
9.64	8.50154933431275e-22	3.40039059134994e-10
9.65	6.73753060140416e-22	3.0063008259759e-10
9.66	5.3390058427199e-22	2.65762096139536e-10
9.67	4.23036043486838e-22	2.34915122470542e-10
9.68	3.35159882610411e-22	2.07628320964217e-10
9.69	2.65512344993549e-22	1.83493312020018e-10
9.7	2.10317680067969e-22	1.6214824886105e-10
9.71	1.66581037670894e-22	1.43272553834601e-10
9.72	1.31927215764218e-22	1.26582245392161e-10
9.73	1.04472651706404e-22	1.11825790046086e-10
9.74	8.27238152479256e-23	9.87804208373962e-11
9.75	6.54965670487209e-23	8.72488702974612e-11
9.76	5.18521638942755e-23	7.70564716316627e-11
9.77	4.10464799114359e-23	6.80485869700921e-11
9.78	3.24897189043057e-23	6.00883260876577e-11
9.79	2.57144537955428e-23	5.3054523053714e-11
9.8	2.0350274783423e-23	4.68399418837489e-11
9.81	1.61036818448306e-23	4.13496854811428e-11
9.82	1.27421384253931e-23	3.64997850184574e-11
9.83	1.00814265077478e-23	3.22159494540218e-11
9.84	7.97562062124753e-24	2.84324571446656e-11
9.85	6.30913919959303e-24	2.50911735304336e-11
9.86	4.99044351658755e-24	2.21406806590051e-11
9.87	3.94704320346923e-24	1.95355059109819e-11
9.88	3.12153781734581e-24	1.7235438703848e-11
9.89	2.46847985814567e-24	1.52049252116897e-11
9.9	1.95188901563744e-24	1.3412532257031e-11
9.91	1.54328264715394e-24	1.18304725257065e-11
9.92	1.22011543014969e-24	1.04341841394604e-11
9.93	9.64543302136911e-25	9.20195840600065e-12
9.94	7.62444385527339e-25	8.11461026359621e-12
9.95	6.02643542577326e-25	7.15518655660771e-12
9.96	4.76298267160117e-25	6.30870782828407e-12
9.97	3.76412391756232e-25	5.56193980541749e-12
9.98	2.97451043152956e-25	4.90319118288764e-12
9.99	2.35035794504577e-25	4.32213470085466e-12
10	1.85703332698508e-25	3.80964884877594e-12
10.01	1.46714424919503e-25	3.35767783339963e-12
10.02	1.15902714541887e-25	2.95910771667701e-12
10.03	9.15550528689404e-26	2.60765686799108e-12
10.04	7.23167978487698e-26	2.29777908660062e-12
10.05	5.71168773734746e-26	2.02457793777196e-12
10.06	4.51084973762056e-26	1.78373101240198e-12
10.07	3.56222325656744e-26	1.57142296740804e-12
10.08	2.81289169690351e-26	1.38428633489939e-12
10.09	2.22102895059327e-26	1.21934920402861e-12
10.1	1.75357759300578e-26	1.07398898213063e-12
10.11	1.38441259059841e-26	9.45891532773177e-13
10.12	1.09288911697119e-26	8.33015068990584e-13
10.13	8.6269422572984e-27	7.33558251421648e-13
10.14	6.80938875068254e-27	6.45932004365989e-13
10.15	5.37440055301694e-27	5.68734618835438e-13
10.16	4.24153263176692e-27	5.00729761325443e-13
10.17	3.34723871110571e-27	4.4082705099919e-13
10.18	2.64132511346951e-27	3.88064906904762e-13
10.19	2.08414795350318e-27	3.41595401310554e-13
10.2	1.64439807416506e-27	3.00670885752222e-13
10.21	1.29736211833284e-27	2.64632183388042e-13
10.22	1.02548606830013e-27	2.32898165157902e-13
10.23	1.02100203973595e-27	2.0495654838908e-13
10.24	1.57292236066434e-26	1.8035577520445e-13
10.25	7.43315652338651e-25	1.58697844643263e-13
10.26	2.65557927232921e-23	1.39631987050012e-13
10.27	7.14524167491808e-22	1.22849082240397e-13
10.28	1.4917807091362e-20	1.08076734410726e-13
10.29	2.48098951490754e-19	9.50749268963143e-14
10.3	3.3625002772003e-18	8.36321889464063e-14
10.31	3.78814656284947e-17	7.35622157467437e-14
10.32	3.609534129791e-16	6.47009004845719e-14
10.33	2.9536214694062e-15	5.69038261703584e-14
10.34	2.10367213318036e-14	5.00448273265877e-14
10.35	1.31975475437805e-13	4.40194987236152e-14
10.36	7.37051419808311e-13	3.87743457457076e-14
10.37	3.69906383338465e-12	3.44592830667725e-14
10.38	1.68245567329833e-11	3.21174837085019e-14
10.39	6.98787339694009e-11	3.65009965306513e-14
10.4	2.66844626678234e-10	6.65716672982312e-14
10.41	9.42664560490609e-10	1.91556186756797e-13
10.42	3.09784491674112e-09	6.45610611567391e-13
10.43	9.51829820620317e-09	2.16740812009143e-12
10.44	2.74694472896781e-08	6.94126039989617e-12
10.45	7.47735500955634e-08	2.10486002390868e-11
10.46	1.927134227774e-07	6.04942778528234e-11
10.47	4.71909793559998e-07	1.6523816191759e-10
10.48	1.10148789404104e-06	4.30244904573292e-10
10.49	2.4578265010466e-06	1.07098357707832e-09
10.5	5.25712465023337e-06	2.55551814283788e-09
10.51	1.080571408389e-05	5.85982246746e-09
10.52	2.13927226122177e-05	1.29418915479019e-08
10.53	4.08798982960236e-05	2.7589406939516e-08
10.54	7.55509615505809e-05	5.68818187835399e-08
10.55	0.000135285003261639	1.1362766378774e-07
10.56	0.000235112176564234	2.20297969948141e-07
10.57	0.000397192471805301	4.15180872753452e-07
10.58	0.000653227822552568	7.61731579387424e-07
10.59	0.00104727377058754	1.36238066496047e-06
10.6	0.00163886103350043	2.37838048543352e-06
10.61	0.00250627344617419	4.05759423777812e-06
10.62	0.00374976292840117	6.77243635463504e-06
10.63	0.0054944220826873	1.10704200309066e-05
10.64	0.00789238929618994	1.77399151373336e-05
10.65	0.0111240380854897	2.7893721798095e-05
10.66	0.0153978086951698	4.30728765670344e-05
10.67	0.0209483798879055	6.5372690140077e-05
10.68	0.028032953297061	9.75923393299308e-05
10.69	0.0369255286917839	0.000143408388624776
10.7	0.0479091793264193	0.000207571404696168
10.71	0.0612664823257613	0.000296123379658545
10.72	0.0772684077057056	0.000416632047873046
10.73	0.0961621081145407	0.000578436440878438
10.74	0.118158167112243	0.000792896268730276
10.75	0.143417945956161	0.00107363605046409
10.76	0.172041709468593	0.00143677345537236
10.77	0.20405820629359	0.00190112017333387
10.78	0.239416327355202	0.00248834291062135
10.79	0.277979372163805	0.0032230718946485
10.8	0.319522322781529	0.00413294463037389
10.81	0.363732369424249	0.00524857361663316
10.82	0.410212761215101	0.00660342830378906
10.83	0.458489882515478	0.00823362372189738
10.84	0.508023291150168	0.0101776108651052
10.85	0.558218310011045	0.0124757669872502
10.86	0.608440646251189	0.0151698873248095
10.87	0.658032428364297	0.0183025832773897
10.88	0.706329003978483	0.0219165955932076
10.89	0.752675830602962	0.0260540344754102
10.9	0.796444815837112	0.0307555615980653
10.91	0.837049518635279	0.0360595316650648
10.92	0.873958703528565	0.042001113247136
10.93	0.906707838671648	0.0486114101031014
10.94	0.934908239208426	0.055916604971008
10.95	0.958253672815943	0.0639371478730354
10.96	0.976524357980509	0.0726870103161097
10.97	0.989588392016592	0.0821730254183316
10.98	0.997400740564512	0.0923943320070525
10.99	1	0.103341938197851
11	0.997503206784733	0.114998416973999
11.01	0.990099012376568	0.127337742954769
11.02	0.978039569046308	0.14032527598868
11.03	0.961631481842267	0.153917893556517
11.04	0.941226176725934	0.168064270338986
11.05	0.917210016785222	0.182705299807872
11.06	0.889994469926625	0.197774649439815
11.07	0.860006595182767	0.213199438216184
11.08	0.827680073340084	0.228901022532984
11.09	0.79344696342307	0.244795874555628
11.1	0.757730321842522	0.260796535450874
11.11	0.720937777581123	0.27681262483055
11.12	0.683456116153002	0.292751887150198
11.13	0.645646888372299	0.308521255705906
11.14	0.607843027983539	0.324027915236511
11.15	0.570346435401516	0.339180344925741
11.16	0.533426463346553	0.353889324761646
11.17	0.49731922396741	0.368068889691878
11.18	0.462227625842665	0.381637217753973
11.19	0.428322042621122	0.394517440296646
11.2	0.395741512476072	0.406638364479341
11.21	0.364595368420223	0.417935100382418
11.22	0.33496520324496	0.428349587222373
11.23	0.306907078800804	0.437831015293431
11.24	0.28045389694634	0.446336142302103
11.25	0.25561785822522	0.453829504685412
11.26	0.23239294371138	0.460283526273005
11.27	0.210757365079264	0.465678528242828
11.28	0.190675937468256	0.470002645710367
11.29	0.172102338843887	0.473251657470393
11.3	0.154981228103868	0.475428736372009
11.31	0.139250201984758	0.476544128552258
11.32	0.124841577798435	0.476614770285582
11.33	0.111683995115972	0.475663851535277
11.34	0.099703834707327	0.473720335431713
11.35	0.0888264573575006	0.470818442866131
11.36	0.0789772686559599	0.466997111196283
11.37	0.0700826185566349	0.462299435730403
11.38	0.0620705465029984	0.456772102209054
11.39	0.0548713842858917	0.45046481796084
11.4	0.0484182296333732	0.44342974878787
11.41	0.0426473039035079	0.435720967959602
11.42	0.037498207242134	0.427393922977869
11.43	0.032914084251853	0.418504925038298
11.44	0.028841712664036	0.409110665369723
11.45	0.0252315267732035	0.39926776189724
11.46	0.0220375865362236	0.389032338958331
11.47	0.019217502303328	0.378459642115283
11.48	0.0167323241726023	0.367603689459287
11.49	0.0145464039762011	0.356516960198989
11.5	0.0126272369403441	0.345250120773604
11.51	0.0109452891320165	0.333851788232001
11.52	0.00947381592762762	0.322368330175958
11.53	0.00818867592300912	0.310843700179339
11.54	0.00706814395644118	0.299319307264729
11.55	0.00609272624025222	0.287833917743904
11.56	0.00524497999277913	0.276423587506357
11.57	0.00450933942991763	0.265121622668152
11.58	0.00387194951146373	0.253958566368546
11.59	0.00332050843811303	0.242962209420229
11.6	0.0028441195557886	0.232157622477
11.61	0.00243315303983683	0.22156720737605
11.62	0.00207911749727852	0.211210765336603
11.63	0.00177454143538433	0.201105579748465
11.64	0.00151286439412011	0.19126651135885
11.65	0.00128833742346057	0.181706103760105
11.66	0.00109593249945532	0.172434697190523
11.67	0.000931260410888557	0.16346054878243
11.68	0.000790496607381506	0.154789957522421
11.69	0.000670314476254981	0.146427392325493
11.7	0.000567825506178195	0.1383756217651
11.71	0.000480525797757028	0.130635844142484
11.72	0.000406248392299655	0.123207816719112
11.73	0.00034312090792286	0.116089983073743
11.74	0.000289527995129929	0.10927959767935
11.75	0.000244078150484062	0.102772846923208
11.76	0.000205574455768729	0.0965649659154553
11.77	0.000172988840036794	0.0906503505460914
11.78	0.00014543949237993	0.0850226643574986
11.79	0.000122171083444174	0.079674939898614
11.8	0.000102537483172977	0.074599674317652
11.81	8.59866905982414e-05	0.0697889190327708
11.82	7.20477184510491e-05	0.0652343633942607
11.83	6.0319200743825e-05	0.0609274123179781
11.84	5.04595151725718e-05	0.0568592579279726
11.85	4.21782341482141e-05	0.053020945296997
11.86	3.52287384818505e-05	0.0494034324171528
11.87	2.94018462475968e-05	0.0459976445697442
11.88	2.45203261831064e-05	0.0427945232939575
11.89	2.0434180235715e-05	0.0397850701786739
11.9	1.70165936090307e-05	0.0369603857211273
11.91	1.41604630065178e-05	0.034311703510571
11.92	1.1775424806179e-05	0.0318304200052816
11.93	9.78531473575755e-06	0.0295081201773848
11.94	8.12599935248218e-06	0.0273365993027205
11.95	6.74352736374462e-06	0.0253078811726322
11.96	5.59255564980752e-06	0.0234142330015998
11.97	4.63501085620608e-06	0.0216481772994135
11.98	3.83895269585803e-06	0.0200025009694617
11.99	3.17760971703334e-06	0.0184702618860271
12	2.62856232511669e-06	0.0170447931935056
12.01	2.17305135941709e-06	0.0157197055595307
12.02	1.79539358101373e-06	0.0144888876022721
12.03	1.4824880780581e-06	0.0133465046999592
12.04	1.22339988992348e-06	0.0122869963781273
12.05	1.00900913491854e-06	0.0113050724573733
12.06	8.31715637082107e-07	0.0103957081316976
12.07	6.85190520642851e-07	0.00955413813491147
12.08	5.64167506902831e-07	0.00877585014023859
12.09	4.64267734821262e-07	0.0080565775261945
12.1	3.81852857426291e-07	0.00739229163019863
12.11	3.13901962422782e-07	0.00677919360019004
12.12	2.57908545432923e-07	0.00621370594384623
12.13	2.11794344303659e-07	0.00569246386486852
12.14	1.73837336865593e-07	0.00521230646622538
12.15	1.42611624619844e-07	0.00477026789125082
12.16	1.1693728162977e-07	0.00436356846508122
12.17	9.58385505471812e-08	0.00398960589108808
12.18	7.85090241014359e-08	0.00364594654970792
12.19	6.42826673286232e-08	0.00333031694038331
12.2	5.26097191677125e-08	0.00304059530118787
12.21	4.30366668255327e-08	0.00277480343509641
12.22	3.51896168184596e-08	0.00253109876675752
12.23	2.87604965203047e-08	0.00230776664900468
12.24	2.34956125306784e-08	0.00210321293418077
12.25	1.91861699106231e-08	0.00191595682161989
12.26	1.56604215992668e-08	0.00174462398930655
12.27	1.27771720710395e-08	0.00158794001478644
12.28	1.04204051690994e-08	0.00144472408780945
12.29	8.49484445756943e-09	0.00131388301491813
12.3	6.92228655923872e-09	0.00119440551422705
12.31	5.63857478999431e-09	0.00108535679694719
12.32	4.59110281417767e-09	0.000985873430768603
12.33	3.73675674172615e-09	0.000895158479004337
12.34	3.04021967128752e-09	0.000812476908393836
12.35	2.47257566117013e-09	0.000737151257647433
12.36	2.01016090889436e-09	0.000668557558164052
12.37	1.63361889888808e-09	0.00060612149785446
12.38	1.32712373747922e-09	0.000549314818635565
12.39	1.07774208708398e-09	0.000497651937911727
12.4	8.74909248679082e-10	0.000450686784212622
12.41	7.09999200070371e-10	0.000408009837100269
12.42	5.75971924917928e-10	0.000369245361479129
12.43	4.67084287357233e-10	0.000334048826530525
12.44	3.78653122349569e-10	0.000302104499637102
12.45	3.06861208441188e-10	0.00027312320585485
12.46	2.48598438911762e-10	0.000246840243721515
12.47	2.01331868852444e-10	0.000223013448453627
12.48	1.62999439010632e-10	0.000201421393873196
12.49	1.31923103384204e-10	0.000181861724714005
12.5	1.06737850671289e-10	0.000164149611280535
12.51	8.63337380972355e-11	0.000148116318766077
12.52	6.98085733179518e-11	0.000133607883876161
12.53	5.64293054793587e-11	0.000120483891745728
12.54	4.56005361885699e-11	0.000108616346480661
12.55	3.68388484337608e-11	9.78886289937025e-05
12.56	2.97518873787339e-11	8.81945361394387e-05
12.57	2.4021320542468e-11	7.94373954809683e-05
12.58	1.93889636551841e-11	7.15292503409124e-05
12.59	1.56454886485548e-11	6.439011010002e-05
12.6	1.26212368902177e-11	5.79472610071625e-05
12.61	1.01787481144669e-11	5.21346330540791e-05
12.62	8.20668699237249e-12	4.68922187463751e-05
12.63	6.61490777306987e-12	4.21655398686202e-05
12.64	5.33044525520691e-12	3.79051585957161e-05
12.65	4.29425943809354e-12	3.40662295449335e-05
12.66	3.45859313682688e-12	3.06080895931431e-05
12.67	2.7848279223718e-12	2.74938825019487e-05
12.68	2.24174503107792e-12	2.46902155997856e-05
12.69	1.80411525164767e-12	2.21668459648873e-05
12.7	1.45155595681016e-12	1.98963937366168e-05
12.71	1.16760498818572e-12	1.78540803553513e-05
12.72	9.38970506058847e-13	1.60174896932854e-05
12.73	7.5492357382363e-13	1.43663501905586e-05
12.74	6.06806481019014e-13	1.28823362534646e-05
12.75	4.87634881788586e-13	1.15488873045518e-05
12.76	3.91775951913575e-13	1.03510429986429e-05
12.77	3.14688122570168e-13	9.27529323460705e-06
12.78	2.5271067575637e-13	8.30944170054284e-06
12.79	2.02893701687784e-13	7.44248179031035e-06
12.8	1.62860717612931e-13	6.6644838225004e-06
12.81	1.30697708088586e-13	5.9664925793602e-06
12.82	1.04863532052513e-13	5.34043426330448e-06
12.83	8.41176035699924e-14	4.77903204282195e-06
12.84	6.74615328692159e-14	4.27572942819545e-06
12.85	5.40920463674876e-14	3.82462078086275e-06
12.86	4.33630166038996e-14	3.42038831878232e-06
12.87	3.47548479243657e-14	3.05824503416536e-06
12.88	2.7849799773324e-14	2.73388298969877e-06
12.89	2.23121014524473e-14	2.44342650520696e-06
12.9	1.78719323280451e-14	2.1833897888614e-06
12.91	1.43125195438295e-14	1.95063860580571e-06
12.92	1.14597493091231e-14	1.74235561267111e-06
12.93	9.17380426221692e-15	1.5560090191395e-06
12.94	7.3424335080826e-15	1.38932426769156e-06
12.95	5.87553795793867e-15	1.24025845015694e-06
12.96	4.70081500684761e-15	1.10697720485386e-06
12.97	3.76025617072673e-15	9.87833861146438e-07
12.98	3.0073313303477e-15	8.813506193233e-07
12.99	2.40472553030079e-15	7.86201572969451e-07
13	1.92252033908894e-15	7.01197398605293e-07
13.01	1.53673279278734e-15	6.25271553439021e-07
13.02	1.22814188975302e-15	5.57467836744365e-07
13.03	9.81346262526184e-16	4.96929183750312e-07
13.04	7.84007659643374e-16	4.42887573119951e-07
13.05	6.26243737097426e-16	3.94654940200345e-07
13.06	5.00140800603138e-16	3.51614998335879e-07
13.07	3.99362889931463e-16	3.13215879737468e-07
13.08	3.18838225199853e-16	2.78963515767877e-07
13.09	2.54507759903349e-16	2.48415684109399e-07
13.1	2.03123582320319e-16	2.21176657191311e-07
13.11	1.62087317411378e-16	1.96892392530611e-07
13.12	1.29320619690368e-16	1.75246211336333e-07
13.13	1.03161405865578e-16	1.55954916896416e-07
13.14	8.22807285314111e-17	1.38765308953313e-07
13.15	6.56161986143495e-17	1.23451054523218e-07
13.16	5.23186727881711e-17	1.09809879463493e-07
13.17	4.17095714364395e-17	9.76610485791839e-08
13.18	3.32467141602166e-17	8.68431052157471e-08
13.19	2.64969784167482e-17	7.72118441410957e-08
13.2	2.11144228336411e-17	6.86384941034308e-08
13.21	1.68227863225733e-17	6.10080887870595e-08
13.22	1.3401490383665e-17	5.42180069994949e-08
13.23	1.06744454509725e-17	4.81766648303652e-08
13.24	8.50110122403231e-18	4.28023442451656e-08
13.25	6.76929244394712e-18	3.80221441318405e-08
13.26	5.38952095506755e-18	3.37710412214985e-08
13.27	4.29038652178212e-18	2.99910495704746e-08
13.28	3.4149362587947e-18	2.66304684325637e-08
13.29	2.71774850380255e-18	2.3643209379367e-08
13.3	2.16260377799676e-18	2.09881944541128e-08
13.31	1.72062495913111e-18	1.86288179797766e-08
13.32	1.36879239155121e-18	1.65324653947147e-08
13.33	1.08875854650663e-18	1.46700831663834e-08
13.34	8.65901961616974e-19	1.30157944432997e-08
13.35	6.88572281988399e-19	1.15465556538579e-08
13.36	5.47487899463414e-19	1.0241849753883e-08
13.37	4.35255423479596e-19	9.08341226832679e-09
13.38	3.45986403687226e-19	8.05498667116788e-09
13.39	2.74991670561529e-19	7.14210600580937e-09
13.4	2.18537613785522e-19	6.33189797006959e-09
13.41	1.73651877777108e-19	5.61291097886992e-09
13.42	1.37968478371537e-19	4.97495897718302e-09
13.43	1.09604361592622e-19	4.40898300869574e-09
13.44	8.70610364721455e-20	3.9069277546064e-09
13.45	6.91462004672605e-20	3.46163144443426e-09
13.46	5.49113033392565e-20	3.06672770883264e-09
13.47	4.36018155038847e-20	2.71655809512467e-09
13.48	3.46176215095948e-20	2.40609410138219e-09
13.49	2.74814817554246e-20	2.13086770593831e-09
13.5	2.18139224483594e-20	1.88690947768274e-09
13.51	1.73132463974351e-20	1.67069344963535e-09
13.52	1.37396225481697e-20	1.4790880252791e-09
13.53	1.09024237564876e-20	1.3093122650049e-09
13.54	8.65015103292642e-21	1.15889696971559e-09
13.55	6.86241701755534e-21	1.02565004099816e-09
13.56	5.44356868972816e-21	9.07625653060641e-10
13.57	4.31761479560812e-21	8.03096821523657e-10
13.58	3.42419159707446e-21	7.10530998771133e-10
13.59	2.71535482481905e-21	6.28568365446383e-10
13.6	2.15302896216945e-21	5.56002523325755e-10
13.61	1.70697943291804e-21	4.91763326653367e-10
13.62	1.35320070172089e-21	4.34901617475569e-10
13.63	1.07263514342507e-21	3.84575655929151e-10
13.64	8.50154933431275e-22	3.4003905913309e-10
13.65	6.73753060140397e-22	3.00630082595917e-10
13.66	5.3390058427199e-22	2.65762096138079e-10
13.67	4.23036043486838e-22	2.34915122469267e-10
13.68	3.35159882610411e-22	2.07628320963101e-10
13.69	2.65512344993549e-22	1.83493312019042e-10
13.7	2.10317680067969e-22	1.62148248860196e-10
13.71	1.66581037670894e-22	1.43272553833855e-10
13.72	1.31927215764211e-22	1.26582245391504e-10
13.73	1.04472651706404e-22	1.11825790045515e-10
13.74	8.27238152479256e-23	9.87804208368966e-11
13.75	6.54965670487209e-23	8.72488702970242e-11
13.76	5.18521638942755e-23	7.70564716312805e-11
13.77	4.10464799114359e-23	6.80485869697578e-11
13.78	3.24897189043068e-23	6.00883260873664e-11
13.79	2.57144537955428e-23	5.30545230534583e-11
13.8	2.0350274783423e-23	4.68399418835253e-11
13.81	1.610368184483e-23	4.13496854809465e-11
13.82	1.27421384253931e-23	3.64997850182863e-11
13.83	1.00814265077478e-23	3.22159494538722e-11
13.84	7.97562062124753e-24	2.84324571445348e-11
13.85	6.30913919959303e-24	2.50911735303193e-11
13.86	4.99044351658755e-24	2.21406806589051e-11
13.87	3.9470432034694e-24	1.95355059108948e-11
13.88	3.12153781734566e-24	1.72354387037711e-11
13.89	2.46847985814567e-24	1.52049252116229e-11
13.9	1.95188901563744e-24	1.34125322569725e-11
13.91	1.54328264715394e-24	1.18304725256554e-11
13.92	1.22011543014969e-24	1.04341841394157e-11
13.93	9.64543302136911e-25	9.20195840596159e-12
13.94	7.62444385527339e-25	8.11461026356206e-12
13.95	6.02643542577326e-25	7.15518655657785e-12
13.96	4.76298267160117e-25	6.30870782825797e-12
13.97	3.76412391756216e-25	5.56193980539453e-12
13.98	2.97451043152956e-25	4.90319118286769e-12
13.99	2.35035794504577e-25	4.32213470083722e-12
14	1.85703332698508e-25	3.80964884876069e-12


==> plots/mc_bitstream_101101.dat <==
time tx_bit tx_event rx_diffusion_excess_mg_L rx_drift_excess_mg_L rx_diffusion_mg_L rx_drift_mg_L rx_diffusion_norm rx_drift_norm
0.00000000 1 1 1.35000000 0.00000000 150.10000000 147.70000000 0.00283078 0.00000000
0.10000000 1 0 0.85000000 0.00000000 149.60000000 147.70000000 0.00178234 0.00000000
0.20000000 1 0 0.25000000 0.00000000 149.00000000 147.70000000 0.00052422 0.00000000
0.30000000 1 0 0.00000000 0.00000000 148.75000000 147.70000000 0.00000000 0.00000000
0.40000000 1 0 0.00000000 0.60000000 148.75000000 148.30000000 0.00000000 0.00125813
0.50000000 1 0 0.00000000 9.40000000 148.75000000 157.10000000 0.00000000 0.01971063
0.60000000 1 0 0.00000000 85.20000000 148.75000000 232.90000000 0.00000000 0.17865381
0.70000000 1 0 0.00000000 201.90000000 148.75000000 349.60000000 0.00000000 0.42335919
0.80000000 1 0 0.00000000 348.90000000 148.75000000 496.60000000 0.00000000 0.73159992
0.90000000 1 0 0.00000000 441.10000000 148.75000000 588.80000000 0.00000000 0.92493185
1.00000000 1 0 0.00000000 509.10000000 148.75000000 656.80000000 0.00000000 1.06751940
1.10000000 1 0 0.00000000 568.70000000 148.75000000 716.40000000 0.00000000 1.19249319
1.20000000 1 0 0.00000000 608.50000000 148.75000000 756.20000000 0.00000000 1.27594884
1.30000000 1 0 11.65000000 634.20000000 160.40000000 781.90000000 0.02442860 1.32983854
1.40000000 1 0 48.75000000 645.20000000 197.50000000 792.90000000 0.10222269 1.35290417
1.50000000 0 0 102.55000000 643.80000000 251.30000000 791.50000000 0.21503460 1.34996855
1.60000000 0 0 156.15000000 635.70000000 304.90000000 783.40000000 0.32742713 1.33298385
1.70000000 0 0 203.75000000 620.70000000 352.50000000 768.40000000 0.42723841 1.30153072
1.80000000 0 0 241.65000000 599.00000000 390.40000000 746.70000000 0.50671000 1.25602852
1.90000000 0 0 269.35000000 574.20000000 418.10000000 721.90000000 0.56479346 1.20402600
2.00000000 0 0 290.15000000 550.80000000 438.90000000 698.50000000 0.60840847 1.15495911
2.10000000 0 0 306.15000000 526.20000000 454.90000000 673.90000000 0.64195848 1.10337597
2.20000000 0 0 316.45000000 502.10000000 465.20000000 649.80000000 0.66355630 1.05284127
2.30000000 0 0 322.95000000 477.20000000 471.70000000 624.90000000 0.67718599 1.00062906
2.40000000 0 0 327.05000000 454.50000000 475.80000000 602.20000000 0.68578318 0.95302999
2.50000000 0 0 328.15000000 433.00000000 476.90000000 580.70000000 0.68808975 0.90794716
2.60000000 0 0 327.25000000 411.70000000 476.00000000 559.40000000 0.68620256 0.86328371
2.70000000 0 0 324.85000000 389.60000000 473.60000000 537.30000000 0.68117006 0.81694276
2.80000000 0 0 322.65000000 371.20000000 471.40000000 518.90000000 0.67655693 0.77836024
2.90000000 0 0 319.95000000 354.00000000 468.70000000 501.70000000 0.67089537 0.74229398
3.00000000 0 0 317.15000000 336.30000000 465.90000000 484.00000000 0.66502411 0.70517928
3.10000000 0 0 312.85000000 321.50000000 461.60000000 469.20000000 0.65600755 0.67414552
3.20000000 0 0 308.05000000 309.70000000 456.80000000 457.40000000 0.64594255 0.64940239
3.30000000 0 0 302.25000000 297.60000000 451.00000000 445.30000000 0.63378067 0.62403020
3.40000000 0 0 296.45000000 283.80000000 445.20000000 431.50000000 0.62161879 0.59509331
3.50000000 0 0 290.65000000 270.20000000 439.40000000 417.90000000 0.60945691 0.56657580
3.60000000 0 0 285.45000000 259.80000000 434.20000000 407.50000000 0.59855316 0.54476830
3.70000000 0 0 281.05000000 250.50000000 429.80000000 398.20000000 0.58932690 0.52526735
3.80000000 0 0 277.15000000 241.00000000 425.90000000 388.70000000 0.58114909 0.50534703
3.90000000 0 0 273.25000000 231.00000000 422.00000000 378.70000000 0.57297127 0.48437828
4.00000000 1 1 270.30000000 221.20000000 419.05000000 368.90000000 0.56678549 0.46382889
4.10000000 1 0 266.30000000 213.40000000 415.05000000 361.10000000 0.55839799 0.44747326
4.20000000 1 0 262.90000000 205.80000000 411.65000000 353.50000000 0.55126861 0.43153701
4.30000000 1 0 258.85000000 199.10000000 407.60000000 346.80000000 0.54277626 0.41748794
4.40000000 1 0 254.85000000 193.00000000 403.60000000 340.70000000 0.53438876 0.40469700
4.50000000 1 0 250.55000000 194.80000000 399.30000000 342.50000000 0.52537220 0.40847138
4.60000000 1 0 246.45000000 265.30000000 395.20000000 413.00000000 0.51677501 0.55630111
4.70000000 1 0 242.55000000 377.80000000 391.30000000 525.50000000 0.50859719 0.79219962
4.80000000 1 0 237.55000000 519.30000000 386.30000000 667.00000000 0.49811281 1.08890753
4.90000000 1 0 233.35000000 607.80000000 382.10000000 755.50000000 0.48930593 1.27448102
5.00000000 1 0 228.65000000 672.40000000 377.40000000 820.10000000 0.47945062 1.40993919
5.10000000 1 0 224.35000000 727.80000000 373.10000000 875.50000000 0.47043405 1.52610610
5.20000000 1 0 219.25000000 764.60000000 368.00000000 912.30000000 0.45973999 1.60327113
5.30000000 1 0 226.40000000 785.70000000 375.15000000 933.40000000 0.47473265 1.64751520
5.40000000 1 0 260.00000000 791.70000000 408.75000000 939.40000000 0.54518767 1.66009646
5.50000000 0 0 309.20000000 786.40000000 457.95000000 934.10000000 0.64835395 1.64898302
5.60000000 0 0 358.30000000 775.30000000 507.05000000 923.00000000 0.75131055 1.62570770
5.70000000 0 0 402.60000000 756.60000000 551.35000000 904.30000000 0.84420214 1.58649612
5.80000000 0 0 436.90000000 731.40000000 585.65000000 879.10000000 0.91612497 1.53365485
5.90000000 0 0 460.70000000 703.30000000 609.45000000 851.00000000 0.96603061 1.47473265
6.00000000 1 1 479.35000000 676.50000000 628.10000000 824.20000000 1.00513735 1.41853638
6.10000000 1 0 490.65000000 648.60000000 639.40000000 796.30000000 1.02883204 1.36003355
6.20000000 1 0 496.85000000 620.80000000 645.60000000 768.50000000 1.04183267 1.30174041
6.30000000 1 0 499.90000000 592.80000000 648.65000000 740.50000000 1.04822814 1.24302789
6.40000000 1 0 502.00000000 567.10000000 650.75000000 714.80000000 1.05263158 1.18913818
6.50000000 1 0 501.40000000 550.70000000 650.15000000 698.40000000 1.05137345 1.15474942
6.60000000 1 0 492.05049779 599.91814667 640.80049779 747.61814667 1.03176871 1.25795376
6.70000000 1 0 481.61308267 689.49389237 630.36308267 837.19389237 1.00988275 1.44578296
6.80000000 1 0 471.76765692 813.31467385 620.51765692 961.01467385 0.98923811 1.70541974
6.90000000 1 0 461.79510297 883.76854056 610.54510297 1031.46854056 0.96832691 1.85315274
7.00000000 1 0 452.07723567 929.74412481 600.82723567 1077.44412481 0.94794975 1.94955782
7.10000000 1 0 441.19675673 970.43061330 589.94675673 1118.13061330 0.92513474 2.03487233
7.20000000 1 0 430.13721154 994.51772012 578.88721154 1142.21772012 0.90194425 2.08538000
7.30000000 1 0 430.03294798 1004.39566099 578.78294798 1152.09566099 0.90172562 2.10609281
7.40000000 1 0 455.66907727 998.05512882 604.41907727 1145.75512882 0.95548139 2.09279750
7.50000000 0 0 498.28143680 979.68727045 647.03143680 1127.38727045 1.04483421 2.05428239
7.60000000 0 0 541.55655465 957.98366446 690.30655465 1105.68366446 1.13557676 2.00877262
7.70000000 0 0 579.88161595 930.63630019 728.63161595 1078.33630019 1.21593964 1.95142860
7.80000000 0 0 609.24443082 896.53755762 757.99443082 1044.23755762 1.27750982 1.87992778
7.90000000 0 0 628.63340388 858.98018840 777.38340388 1006.68018840 1.31816608 1.80117465
8.00000000 0 0 640.93750526 823.15729766 789.68750526 970.85729766 1.34396625 1.72605850
8.10000000 0 0 649.44624303 788.26232681 798.19624303 935.96232681 1.36180802 1.65288808
8.20000000 0 0 653.14963696 754.18903713 801.89963696 901.88903713 1.36957357 1.58144063
8.30000000 0 0 652.23819355 720.33149415 800.98819355 868.03149415 1.36766239 1.51044557
8.40000000 0 0 648.90288231 688.78405284 797.65288231 836.48405284 1.36066866 1.44429451
8.50000000 0 0 642.43511318 658.24134348 791.18511318 805.94134348 1.34710655 1.38025025
8.60000000 0 0 634.32671503 629.69825823 783.07671503 777.39825823 1.33010425 1.32039895
8.70000000 0 0 625.06991525 601.54993836 773.81991525 749.24993836 1.31069389 1.26137542
8.80000000 0 0 615.05732029 575.89176212 763.80732029 723.59176212 1.28969872 1.20757342
8.90000000 0 0 605.48189721 553.31933315 754.23189721 701.01933315 1.26962025 1.16024184
9.00000000 0 0 595.43695606 530.62846950 744.18695606 678.32846950 1.24855726 1.11266192
9.10000000 0 0 584.41613314 510.11519319 733.16613314 657.81519319 1.22544796 1.06964813
9.20000000 0 0 572.21337516 493.87572023 720.96337516 641.57572023 1.19986030 1.03559597
9.30000000 0 0 559.72292400 475.80645119 708.47292400 623.50645119 1.17366937 0.99770696
9.40000000 0 0 548.33930241 455.70396220 697.08930241 603.40396220 1.14979933 0.95555454
9.50000000 0 0 535.95730025 436.96499634 684.70730025 584.66499634 1.12383582 0.91626126
9.60000000 0 0 524.37196147 422.38645557 673.12196147 570.08645557 1.09954280 0.88569188
9.70000000 0 0 514.87857174 408.26539290 663.62857174 555.96539290 1.07963634 0.85608176
9.80000000 0 0 505.67264667 394.19900510 654.42264667 541.89900510 1.06033266 0.82658630
9.90000000 0 0 496.24992054 379.88462565 644.99992054 527.58462565 1.04057438 0.79657082
10.00000000 1 1 488.25633570 365.71971808 637.00633570 513.41971808 1.02381282 0.76686877
10.10000000 1 0 478.58803238 353.70186959 627.33803238 501.40186959 1.00353959 0.74166884
10.20000000 1 0 470.29133906 341.52878511 619.04133906 489.22878511 0.98614246 0.71614340
10.30000000 1 0 461.71276328 330.89828146 610.46276328 478.59828146 0.96815425 0.69385255
10.40000000 1 0 454.44898290 320.40828195 603.19898290 468.10828195 0.95292301 0.67185633
10.50000000 1 0 447.24683782 317.75681117 595.99683782 465.45681117 0.93782101 0.66629652
10.60000000 1 0 433.55381984 382.26013673 582.30381984 529.96013673 0.90910845 0.80155197
10.70000000 1 0 420.52865887 489.05592355 569.27865887 636.75592355 0.88179631 1.02548946
10.80000000 1 0 406.84853725 625.12990813 555.59853725 772.82990813 0.85311079 1.31081969
10.90000000 1 0 394.39175016 708.46852261 543.14175016 856.16852261 0.82699046 1.48557040
11.00000000 1 0 381.83765132 768.15886083 530.58765132 915.85886083 0.80066608 1.61073361
11.10000000 1 0 370.06660141 818.88864608 518.81660141 966.58864608 0.77598365 1.71710767
11.20000000 1 0 357.85991890 851.24620038 506.60991890 998.94620038 0.75038775 1.78495743
11.30000000 1 0 358.24983338 868.12041533 506.99983338 1015.82041533 0.75120535 1.82034056
11.40000000 1 0 385.41944113 870.10072424 534.16944113 1017.80072424 0.80817664 1.82449303
11.50000000 0 0 428.50266281 860.97707580 577.25266281 1008.67707580 0.89851680 1.80536187
11.60000000 0 0 471.78420328 846.23990889 620.53420328 993.93990889 0.98927281 1.77445986
11.70000000 0 0 510.54951338 824.08012871 659.29951338 971.78012871 1.07055885 1.72799356
11.80000000 0 0 539.58475349 795.58908400 688.33475349 943.28908400 1.13144213 1.66825138
11.90000000 0 0 558.37675896 764.35854543 707.12675896 912.05854543 1.17084663 1.60276483
12.00000000 0 0 570.91300722 734.58068503 719.66300722 882.28068503 1.19713359 1.54032436
12.10000000 0 0 578.18158638 703.84805660 726.93158638 851.54805660 1.21237489 1.47588185
12.20000000 0 0 580.67116555 673.35357708 729.42116555 821.05357708 1.21759523 1.41193872
12.30000000 0 0 579.87096642 642.79050888 728.62096642 790.49050888 1.21591731 1.34785177
12.40000000 0 0 578.07073637 614.05244299 726.82073637 761.75244299 1.21214245 1.28759162
12.50000000 0 0 573.76072278 586.53328298 722.51072278 734.23328298 1.20310489 1.22988736
12.60000000 0 0 560.88214648 557.74537641 709.63214648 705.44537641 1.17610012 1.16952270
12.70000000 0 0 547.08777224 528.52265936 695.83777224 676.22265936 1.14717503 1.10824630
12.80000000 0 0 534.04910819 503.34732131 682.79910819 651.04732131 1.11983457 1.05545674
12.90000000 0 0 521.03905202 479.70242040 669.78905202 627.40242040 1.09255410 1.00587633
13.00000000 0 0 508.43182323 455.87184101 657.18182323 603.57184101 1.06611831 0.95590657
13.10000000 0 0 494.80289863 435.24025351 643.55289863 582.94025351 1.03754015 0.91264469
13.20000000 0 0 481.12895105 417.89307589 629.87895105 565.59307589 1.00886758 0.87626982
13.30000000 0 0 466.88779100 400.51643732 615.63779100 548.21643732 0.97900564 0.83983317
13.40000000 0 0 453.05831118 381.69714344 601.80831118 529.39714344 0.95000694 0.80037145
13.50000000 0 0 439.62043372 363.32264342 588.37043372 511.02264342 0.92182939 0.76184241
13.60000000 0 0 427.15505993 348.38099850 575.90505993 496.08099850 0.89569105 0.73051163
13.70000000 0 0 415.84402261 334.76085223 564.59402261 482.46085223 0.87197321 0.70195188
13.80000000 0 0 405.37004055 321.15140197 554.12004055 468.85140197 0.85001057 0.67341456
13.90000000 0 0 395.21667538 307.24237197 543.96667538 454.94237197 0.82872023 0.64424905
14.00000000 0 0 384.96829043 293.72398761 533.71829043 441.42398761 0.80723064 0.61590268
14.10000000 0 0 375.81001164 282.38695100 524.56001164 430.08695100 0.78802686 0.59213032
14.20000000 0 0 367.62769036 271.42241770 516.37769036 419.12241770 0.77086955 0.56913906
14.30000000 0 0 358.70786799 261.52197462 507.45786799 409.22197462 0.75216580 0.54837906
14.40000000 0 0 349.83774230 251.77761900 498.58774230 399.47761900 0.73356625 0.52794636
14.50000000 0 0 337.73195100 239.89815465 486.48195100 387.59815465 0.70818191 0.50303660
14.60000000 0 0 329.38003708 231.94024829 478.13003708 379.64024829 0.69066898 0.48634986
14.70000000 0 0 321.43549145 225.21196954 470.18549145 372.91196954 0.67401026 0.47224150
14.80000000 0 0 312.58820063 217.30699641 461.33820063 365.00699641 0.65545859 0.45566575
14.90000000 0 0 304.72854440 211.31931520 453.47854440 359.01931520 0.63897787 0.44311033
15.00000000 0 0 296.54737171 205.74320552 445.29737171 353.44320552 0.62182296 0.43141792
15.10000000 0 0 288.93597782 199.47322596 437.68597782 347.17322596 0.60586282 0.41827055
15.20000000 0 0 280.68608251 194.50420050 429.43608251 342.20420050 0.58856381 0.40785112
15.30000000 0 0 273.18980941 188.03120554 421.93980941 335.73120554 0.57284506 0.39427806
15.40000000 0 0 266.83966627 181.24955762 415.58966627 328.94955762 0.55952960 0.38005778
15.50000000 0 0 259.52852626 175.65480170 408.27852626 323.35480170 0.54419905 0.36832628
15.60000000 0 0 252.44961010 171.04269999 401.19961010 318.74269999 0.52935544 0.35865527
15.70000000 0 0 246.69646917 165.80922142 395.44646917 313.50922142 0.51729182 0.34768132
15.80000000 0 0 240.76296933 160.85053148 389.51296933 308.55053148 0.50485001 0.33728356
15.90000000 0 0 234.64327562 156.16298268 383.39327562 303.86298268 0.49201777 0.32745436
16.00000000 0 0 229.03183766 151.44310544 377.78183766 299.14310544 0.48025128 0.31755736
16.10000000 0 0 222.82337573 146.88759938 371.57337573 294.58759938 0.46723291 0.30800503
16.20000000 0 0 217.41286766 141.99332506 366.16286766 289.69332506 0.45588775 0.29774235
16.30000000 0 0 212.39553616 137.75729619 361.14553616 285.45729619 0.44536703 0.28885992
16.40000000 0 0 208.66683696 133.07667211 357.41683696 280.77667211 0.43754841 0.27904523
16.50000000 0 0 205.32244742 128.34875068 354.07244742 276.04875068 0.43053564 0.26913137
16.60000000 0 0 195.30875349 122.08910824 344.05875349 269.78910824 0.40953817 0.25600568
16.70000000 0 0 185.78343318 116.13475217 334.53343318 263.83475217 0.38956476 0.24352013
16.80000000 0 0 176.72266823 110.47079347 325.47266823 258.17079347 0.37056546 0.23164352
16.90000000 0 0 168.10380200 105.08306930 316.85380200 252.78306930 0.35249277 0.22034613
17.00000000 0 0 159.90528283 99.95810753 308.65528283 247.65810753 0.33530149 0.20959972
17.10000000 0 0 152.10661016 95.08309310 300.85661016 242.78309310 0.31894865 0.19937742
17.20000000 0 0 144.68828325 90.44583593 293.43828325 238.14583593 0.30339334 0.18965367
17.30000000 0 0 137.63175240 86.03474046 286.38175240 233.73474046 0.28859667 0.18040415
17.40000000 0 0 130.91937263 81.83877666 279.66937263 229.53877666 0.27452165 0.17160574
17.50000000 0 0 124.53435948 77.84745242 273.28435948 225.54745242 0.26113307 0.16323643
17.60000000 0 0 118.46074710 74.05078737 267.21074710 221.75078737 0.24839746 0.15527529
17.70000000 0 0 112.68334829 70.43928785 261.43334829 218.13928785 0.23628297 0.14770243
17.80000000 0 0 107.18771655 67.00392324 255.93771655 214.70392324 0.22475931 0.14049890
17.90000000 0 0 101.96010993 63.73610335 250.71010993 211.43610335 0.21379767 0.13364668
18.00000000 0 0 96.98745669 60.62765691 245.73745669 208.32765691 0.20337064 0.12712866
18.10000000 0 0 92.25732261 57.67081119 241.00732261 205.37081119 0.19345213 0.12092852
18.20000000 0 0 87.75787989 54.85817254 236.50787989 202.55817254 0.18401736 0.11503077
18.30000000 0 0 83.47787758 52.18270789 232.22787758 199.88270789 0.17504273 0.10942065
18.40000000 0 0 79.40661345 49.63772720 228.15661345 197.33772720 0.16650579 0.10408414
18.50000000 0 0 72.36072278 45.23328298 221.11072278 192.93328298 0.15173144 0.09484857
18.60000000 0 0 68.83164868 43.02722974 217.58164868 190.72722974 0.14433141 0.09022275
18.70000000 0 0 65.47468957 40.92876698 214.22468957 188.62876698 0.13729228 0.08582254
18.80000000 0 0 62.28145127 38.93264746 211.03145127 186.63264746 0.13059646 0.08163692
18.90000000 0 0 59.24394905 37.03387984 207.99394905 184.73387984 0.12422719 0.07765544
19.00000000 0 0 56.35458756 35.22771621 205.10458756 182.92771621 0.11816856 0.07386814
19.10000000 0 0 53.60614190 33.50964022 202.35614190 181.20964022 0.11240541 0.07026555
19.20000000 0 0 50.99173950 31.87535578 199.74173950 179.57535578 0.10692334 0.06683866
19.30000000 0 0 48.50484302 30.32077633 197.25484302 178.02077633 0.10170862 0.06357890
19.40000000 0 0 46.13923391 28.84201462 194.88923391 176.54201462 0.09674824 0.06047812
19.50000000 0 0 43.88899692 27.43537297 192.63899692 175.13537297 0.09202977 0.05752857
19.60000000 0 0 41.74850529 26.09733404 190.49850529 173.79733404 0.08754142 0.05472286
19.70000000 0 0 39.71240666 24.82455204 188.46240666 172.52455204 0.08327198 0.05205400
19.80000000 0 0 37.77560973 23.61384435 186.52560973 171.31384435 0.07921076 0.04951530
19.90000000 0 0 35.93327150 22.46218357 184.68327150 170.16218357 0.07534760 0.04710041
20.00000000 0 0 34.18078517 21.36668995 182.93078517 169.06668995 0.07167286 0.04480329
20.10000000 0 0 32.51376861 20.32462419 181.26376861 168.02462419 0.06817733 0.04261821
20.20000000 0 0 30.92805340 19.33338057 179.67805340 167.03338057 0.06485228 0.04053970
20.30000000 0 0 29.41967444 18.39048047 178.16967444 166.09048047 0.06168940 0.03856255
20.40000000 0 0 27.98485998 17.49356616 176.73485998 165.19356616 0.05868077 0.03668183
20.50000000 0 0 23.44683782 14.65681117 172.19683782 162.35681117 0.04916510 0.03073351
20.60000000 0 0 22.30332205 13.94199006 171.05332205 161.64199006 0.04676729 0.02923462
20.70000000 0 0 21.21557619 13.26203118 169.96557619 160.96203118 0.04448643 0.02780883
20.80000000 0 0 20.18088033 12.61523429 168.93088033 160.31523429 0.04231680 0.02645258
20.90000000 0 0 19.19664719 11.99998205 167.94664719 159.69998205 0.04025298 0.02516247
21.00000000 0 0 18.26041566 11.41473602 167.01041566 159.11473602 0.03828982 0.02393528
21.10000000 0 0 17.36984467 10.85803278 166.11984467 158.55803278 0.03642240 0.02276794
21.20000000 0 0 16.52270735 10.32848027 165.27270735 158.02848027 0.03464606 0.02165754
21.30000000 0 0 15.71688541 9.82475434 164.46688541 157.52475434 0.03295635 0.02060129
21.40000000 0 0 14.95036386 9.34559542 163.70036386 157.04559542 0.03134905 0.01959655
21.50000000 0 0 14.22122601 8.88980535 162.97122601 156.58980535 0.02982014 0.01864082
21.60000000 0 0 13.52764863 8.45624443 162.27764863 156.15624443 0.02836580 0.01773169
21.70000000 0 0 12.86789743 8.04382852 161.61789743 155.74382852 0.02698238 0.01686691
21.80000000 0 0 12.24032266 7.65152637 160.99032266 155.35152637 0.02566643 0.01604430
21.90000000 0 0 11.64335508 7.27835703 160.39335508 154.97835703 0.02441467 0.01526181
22.00000000 0 0 11.07550195 6.92338737 159.82550195 154.62338737 0.02322395 0.01451748
22.10000000 0 0 10.53534335 6.58572978 159.28534335 154.28572978 0.02209130 0.01380946
22.20000000 0 0 10.02152859 6.26453995 158.77152859 153.96453995 0.02101390 0.01313596
22.30000000 0 0 9.53277287 5.95901473 158.28277287 153.65901473 0.01998904 0.01249531
22.40000000 0 0 9.06785406 5.66839015 157.81785406 153.36839015 0.01901416 0.01188591
22.50000000 0 0 8.62560959 5.39193950 157.37560959 153.09193950 0.01808683 0.01130623
22.60000000 0 0 8.20493365 5.12897151 156.95493365 152.82897151 0.01720473 0.01075482
22.70000000 0 0 7.80477431 4.87882862 156.55477431 152.57882862 0.01636564 0.01023030
22.80000000 0 0 7.42413098 4.64088534 156.17413098 152.34088534 0.01556748 0.00973136
22.90000000 0 0 7.06205184 4.41454669 155.81205184 152.11454669 0.01480824 0.00925676
23.00000000 0 0 6.71763151 4.19924671 155.46763151 151.89924671 0.01408604 0.00880530
23.10000000 0 0 6.39000875 3.99444703 155.14000875 151.69444703 0.01339905 0.00837586
23.20000000 0 0 6.07836435 3.79963555 154.82836435 151.49963555 0.01274557 0.00796736
23.30000000 0 0 5.78191902 3.61432514 154.53191902 151.31432514 0.01212397 0.00757879
23.40000000 0 0 5.49993150 3.43805242 154.24993150 151.13805242 0.01153267 0.00720917
23.50000000 0 0 5.23169668 3.27037662 153.98169668 150.97037662 0.01097022 0.00685757
23.60000000 0 0 4.97654382 3.11087847 153.72654382 150.81087847 0.01043519 0.00652313
23.70000000 0 0 4.73383491 2.95915914 153.48383491 150.65915914 0.00992626 0.00620499
23.80000000 0 0 4.50296306 2.81483925 153.25296306 150.51483925 0.00944215 0.00590237
23.90000000 0 0 4.28335096 2.67755792 153.03335096 150.37755792 0.00898165 0.00561451
24.00000000 0 0 4.07444947 2.54697188 152.82444947 150.24697188 0.00854361 0.00534068
24.10000000 0 0 3.87573622 2.42275459 152.62573622 150.12275459 0.00812694 0.00508022
24.20000000 0 0 3.68671434 2.30459546 152.43671434 150.00459546 0.00773058 0.00483245
24.30000000 0 0 3.50691116 2.19219901 152.25691116 149.89219901 0.00735356 0.00459677
24.40000000 0 0 3.33587708 2.08528420 152.08587708 149.78528420 0.00699492 0.00437258
24.50000000 0 0 0.00000000 0.00000000 148.75000000 147.70000000 0.00000000 0.00000000

